Uncovering Hidden Systematics in Extreme-Precision Radial Velocity Measurements

We identify and correct for small but coherent instrumental drifts in seven years of radial velocity data from the EXtreme PREcision Spectrograph (EXPRES). The systematics are most notable for the six months before and after 2022 January, when EXPRES experienced larger temperature variations, and we see a systematic trough-to-peak amplitude of 2.8 m/s in the radial velocities. This is large enough to mimic or obscure planetary signatures. To isolate and correct these effects, we develop a suite of diagnostics that track two-dimensional \'echellogram shifts, scalings, and rotation, as well as line bisector spans (LBS) derived from laser frequency comb (LFC) lines. By combining these empirical tracers with instrument telemetry in a multi-dimensional regression, we reduce the EXPRES instrument trend traced with solar RVs from an RMS of 1.32 m/s to 0.43 m/s, a 67% improvement, and the aggregate of twelve chromospherically quiet stars show a 26% reduction in velocity scatter. Our injection-recovery simulations further demonstrate a doubling in sensitivity to low-amplitude planetary signals after correction. When applied to the stellar time series of $\rho$ Coronae Borealis ($\rho$CrB), the correction removes a spurious planet d signal, restoring the integrity of the data. These results highlight the need for long-term monitoring and multi-dimensional calibration diagnostics on the path toward true centimeter-per-second precision in next-generation EPRV instruments.

==> hkTable_night.csv <==
Time [MJD],Bin RV [m/s],Bin RV Err. [m/s],spx1,enc_sidewall,slab,lbs,xmul,ymul,xskew,yskew,xmean,ymean
58524.385302103125,0.2658770214766264,1.4410493895523446,17.48267392450942,18.780898052735,16.41640415871405,-9.372924202428432e-05,0.999959058219082,0.9998812642594952,0.0003397059634098,-0.000226784102693,-2.6552448866985348,1.976652871986552
58524.392652778886,0.2658770214766264,1.4410493895523446,17.482421173674656,18.7800812672784,16.41596431738942,-9.462586236013024e-05,0.9999591039002944,0.9998814860828424,0.0003408270891471,-0.0002267064567343,-2.6549857640949885,1.9764129952063607
58524.40153213125,0.2658770214766264,1.4410493895523446,17.482103447471818,18.779092994531588,16.415431935907545,-9.567597447345054e-05,0.999959157979224,0.9998817492967622,0.0003421428786062,-0.0002266148943874,-2.654674796206146,1.9761242338247396
58524.548377429135,0.2658770214766264,1.4410493895523446,17.47361577152732,18.76119134199772,16.406229559997982,-0.0001080353858974,0.9999598848657107,0.9998853778310822,0.0003580501628125,-0.0002254399103497,-2.649842442423606,1.9715223241355555
58524.55302366847,0.2658770214766264,1.4410493895523446,17.473221719127398,18.76056175695764,16.405905165611408,-0.0001082791285252,0.9999599029357736,0.999885471181601,0.000358381021405,-0.0002254127285148,-2.649698681462443,1.9713825063584975
58621.15848664427,1.1762306950986383,3.688937868370567,16.45912219903126,17.98309074735325,16.484541229007437,9.015224477186882e-06,1.0000920357231051,1.0001029917424746,0.0002156263603427,-0.000206512025071,-1.6012217701863207,1.3047935612152388
58621.1697496064,1.1762306950986383,3.688937868370567,16.458893655486595,17.982682673948705,16.48446124831946,9.8959309644407e-06,1.0000920217643383,1.000102897814966,0.0002155369378699,-0.0002065041749476,-1.6008744928853258,1.3043096144482724
58627.43456699839,2.5737170819193125,0.6161545264620881,16.591214519250972,18.12629503975991,16.51548023319052,8.139083341857876e-06,1.0000787598263083,1.0000900216184612,0.0002292187355533,-0.0002088094816068,-1.639186011301386,1.3612031173391836
58628.42092888383,1.305133302230388,0.5202097945820288,16.605397389679688,18.155912506547615,16.52012379497547,-2.1802167682157732e-05,1.0000786812154872,1.0000869815949651,0.0002501416056288,-0.0002094234446503,-1.6702485365518958,1.3940282875122554
58628.42930585286,1.305133302230388,0.5202097945820288,16.60540673943462,18.155519340736763,16.520185266513728,-2.190537455006561e-05,1.0000786899005951,1.000086941202874,0.0002501342672587,-0.0002094302800817,-1.6705919736904915,1.3942871850141734
58633.43382422812,1.0213566087186337,2.6954209196978405,16.83678586107691,18.55094616888996,16.690568646337617,3.5765881818599574e-06,1.0000657479964143,1.0000696743311068,0.0002524603903092,-0.0002139529431233,-1.8209284806027568,1.4784894146085614
58633.47478630673,1.0213566087186337,2.6954209196978405,16.84445749198965,18.56436168828664,16.694940660098716,2.778464120651186e-06,1.000065576132395,1.0000694664376746,0.0002530927762271,-0.0002140637164747,-1.8258602985050931,1.4812956847706644
58633.478784253355,1.0213566087186337,2.6954209196978405,16.845236099023612,18.565674689338213,16.695372910153683,2.7011716561585973e-06,1.0000655591965997,1.0000694459760082,0.0002531544177309,-0.0002140744501789,-1.8263356327408424,1.4815687208339208
58633.48254201142,1.0213566087186337,2.6954209196978405,16.845972851224204,18.56691033439772,16.69578063163611,2.6286301718829543e-06,1.000065543251417,1.0000694267157977,0.0002532123399662,-0.0002140845256622,-1.8267813877896872,1.4818251973405083
58763.1975648948,0.2917757816612721,2.1489677624494328,17.421173722321964,19.05467642521832,18.58542362155167,-2.4585710458986048e-05,0.9998741625341908,0.9997803073867764,0.0001984651500734,-0.0001687177299134,-0.8605806457387093,1.001624089809289
58763.2006984367,0.2917757816612721,2.1489677624494328,17.42112352726124,19.055021810359353,18.58533814590252,-2.4571088600014965e-05,0.9998741682302992,0.9997803080624432,0.0001984654194847,-0.000168719270846,-0.8606362873067204,1.0016076332037198
58763.203683676664,0.2917757816612721,2.1489677624494328,17.4210732655969,19.055341363541505,18.585254590319053,-2.4558091488164224e-05,0.9998741735789888,0.9997803086919824,0.0001984655879932,-0.0001687207501483,-0.8606890477349813,1.0015916749859095
58763.30636611208,0.2917757816612721,2.1489677624494328,17.41794983497424,19.060311789653873,18.581006931518317,-2.4632268908460323e-05,0.9998743133008552,0.9997803210464468,0.0001984222146742,-0.0001687780586072,-0.8623676986649623,1.00089311151143
58763.312358013354,0.2917757816612721,2.1489677624494328,17.41769598060418,19.06025283336611,18.580677956826765,-2.4665857571278393e-05,0.9998743189201752,0.99978032115419,0.0001984169295387,-0.0001687817707848,-0.8624581646468873,1.0008444098945075
58763.32415472809,0.2917757816612721,2.1489677624494328,17.417179724517773,19.06003870225652,18.58000684257945,-2.474071281866785e-05,0.9998743292091667,0.9997803211495544,0.000198405705126,-0.0001687891917143,-0.8626340949330578,1.0007463320188943
58763.33892046288,0.2917757816612721,2.1489677624494328,17.41650633259251,19.05959576874277,18.579124617800197,-2.4850363373309328e-05,0.9998743406621294,0.9997803207289502,0.0001983901592257,-0.0001687986875002,-0.8628503542401004,1.000619649885939
58764.35542209959,0.2917757816612721,2.1489677624494328,17.477743441620937,19.253731456399056,18.58944278721672,-4.723731846372098e-05,0.999873010316167,0.9997784555292044,0.0001960242568739,-0.0001697609114335,-0.8764656636809532,0.9956315166670228
58764.35926874122,0.2917757816612721,2.1489677624494328,17.478115988327257,19.25488717085143,18.58957966826653,-4.731201791881316e-05,0.9998730015500794,0.9997784403591664,0.0001960167956488,-0.0001697650805378,-0.8765330864749,0.9956578186158448
58764.50156960264,0.2917757816612721,2.1489677624494328,17.491222362193493,19.285364522099623,18.593001919025625,-4.993095173258571e-05,0.999872665994136,0.9997778404393564,0.0001957571023185,-0.0001699206192308,-0.8791250115379436,0.9968848966717372
58771.35059111379,0.1931619532406331,3.358111467905029,17.483938680393592,19.068097447343355,18.3822059541695,1.2870064780434895e-06,0.9998699405822988,0.999773742923862,0.0001981177909906,-0.0001704686522054,-0.8952492186125207,1.03413674545879
58771.3544033356,0.1931619532406331,3.358111467905029,17.483456357299378,19.067143097658946,18.38185117814488,1.3020052850561473e-06,0.99986996605565,0.999773811458436,0.0001981155445593,-0.0001704596374124,-0.8950213934377396,1.0338707988812466
58771.35838254774,0.1931619532406331,3.358111467905029,17.482953952435892,19.0661525166917,18.38148197724225,1.3170740807905003e-06,0.999869992668237,0.9997738830611738,0.0001981131946244,-0.0001704502084096,-0.8947831789342424,1.0335935212492289
58771.36356533179,0.1931619532406331,3.358111467905029,17.48230127220345,19.06487099018088,18.381002917794543,1.3357937454114823e-06,0.9998700273655732,0.9997739764211948,0.000198110126279,-0.000170437897815,-0.8944722861568278,1.033232880204017
58771.37134241219,0.1931619532406331,3.358111467905029,17.481325690425255,19.06296675985589,18.38028819111755,1.3619369866390177e-06,0.9998700795048197,0.999774116722313,0.0001981055063154,-0.000170419361954,-0.8940044444253988,1.0326928281239296
58771.42456788523,0.1931619532406331,3.358111467905029,17.47479996874218,19.050586006344655,18.375565278993935,1.4754071324710152e-06,0.9998704385549244,0.9997750832218392,0.0001980734422701,-0.0001702904555245,-0.8907600456399083,1.0290380211412418
58771.42773014121,0.1931619532406331,3.358111467905029,17.474421608183842,19.04988799898106,18.375295274407016,1.4784084500844209e-06,0.9998704599999592,0.9997751409666644,0.000198071516051,-0.0001702826834274,-0.8905649649336554,1.0288234350701788
58771.430858340114,0.1931619532406331,3.358111467905029,17.474048192647498,19.049201359575225,18.375029170967956,1.4809497676456512e-06,0.9998704812256172,0.9997751981228498,0.0001980696085686,-0.0001702749824207,-0.8903717302247354,1.0286114716676318
58772.50620298926,0.1931619532406331,3.358111467905029,17.32541383396001,18.835004748701824,18.27064004195376,-3.1601602893067465e-05,0.9998777287619168,0.9997947273916616,0.0001975411472244,-0.0001669440886141,-0.8129757467888699,0.997112178317344
58772.51083626272,0.1931619532406331,3.358111467905029,17.32479876593384,18.83450582361734,18.270253291629476,-3.1847982506464196e-05,0.999877759029464,0.9997948069086584,0.0001975392460426,-0.0001669288336619,-0.8126414074249458,0.9971568593296056
58773.481335513294,0.1651466451585293,3.5810507879132167,17.22881326037918,18.789045606025347,18.2131498883474,-6.471256441124776e-05,0.9998843476568828,0.9998106383284692,0.0001968121629698,-0.0001647562295086,-0.765914416464228,1.01046005424305
58773.4912694213,0.1651466451585293,3.5810507879132167,17.22765756200321,18.78757262831346,18.21241145347899,-6.480594690312191e-05,0.999884415786075,0.9998107881621384,0.0001968020810086,-0.000164745478775,-0.765690087605808,1.0105552582680668
58778.45002914965,0.1250513941049575,3.985371150277489,17.091800358883383,18.711058548154607,18.032553813704087,-8.26491578638069e-05,0.9998953098565004,0.999829854218624,0.0001958291653959,-0.0001649743038968,-0.7712372771240636,1.0155067494027128
58778.46324221464,0.1250513941049575,3.985371150277489,17.091222722344682,18.70942666952188,18.03178227084087,-8.282882806455086e-05,0.999895307716637,0.9998298364951642,0.0001958140609002,-0.0001649810443419,-0.7713340045685543,1.0155920694472051
58778.47544731619,0.1250513941049575,3.985371150277489,17.090724024808523,18.70792739481719,18.031073850461677,-8.299385909622115e-05,0.9998953058772226,0.9998298205492064,0.0001958001691098,-0.0001649872067796,-0.7714221835618805,1.0156707429739935
58780.20471786987,0.2103709019720554,3.1698160421238564,17.08061741532568,18.7060879650257,17.999632126993223,-7.887962739273714e-05,0.9998975225303934,0.9998351724289422,0.0001965365459963,-0.0001644165174228,-0.7626617559585545,1.014528499531517
58780.2151052095,0.2103709019720554,3.1698160421238564,17.080133935937155,18.704910836138858,17.999302255198,-7.884127824624023e-05,0.9998975326347116,0.9998352049386378,0.0001965458835662,-0.0001644054727796,-0.7625289327194334,1.0145063325548724
58780.23131901119,0.2103709019720554,3.1698160421238564,17.079355859180136,18.703057475358353,17.99873987674411,-7.878851222130948e-05,0.9998975480548936,0.9998352543854708,0.0001965599625287,-0.0001643882572393,-0.7623224924647892,1.014473763960824
58780.24850151455,0.2103709019720554,3.1698160421238564,17.07849249100216,18.70105995195456,17.998066072820233,-7.874193609809288e-05,0.9998975639868128,0.999835305152273,0.000196574233775,-0.0001643700508215,-0.7621048591562753,1.0144418168327762
58780.43539415067,0.2103709019720554,3.1698160421238564,17.069168028907328,18.680356156163334,17.98797443917298,-7.882428598341253e-05,0.9998977296407772,0.9998357797904588,0.0001966901269776,-0.0001641763301679,-0.7598007499100543,1.0142193029852369
58780.442950161174,0.2103709019720554,3.1698160421238564,17.068943404005516,18.679750496004488,17.98762212854345,-7.884911924408668e-05,0.9998977367687554,0.9998357971425832,0.0001966934376585,-0.0001641687308978,-0.7597095530412472,1.0142134310992708
58780.455650407355,0.2103709019720554,3.1698160421238564,17.06860473783438,18.67878924361972,17.987050800340548,-7.889442160426721e-05,0.9998977489491842,0.9998358261836564,0.0001966987856303,-0.0001641560101504,-0.7595565299420985,1.0142038189590736
58781.46114418795,0.2103709019720554,3.1698160421238564,17.08839251619734,18.70987447670145,17.957672205445498,-9.26823633405589e-05,0.999901600519085,0.9998409825821312,0.0001966824408301,-0.0001635471872977,-0.7471138882166449,1.0094870167514745
58781.47157222219,0.2103709019720554,3.1698160421238564,17.089031116475304,18.711796757178583,17.957552222588603,-9.289050861244326e-05,0.9999016797720776,0.9998410820549516,0.0001966803169077,-0.0001635457577043,-0.7469750142082575,1.0093706528754405
58781.481957665645,0.2103709019720554,3.1698160421238564,17.089628834436034,18.713696786070138,17.957413313864986,-9.30983285911022e-05,0.999901759427602,0.9998411819941088,0.0001966781756559,-0.0001635444226828,-0.7468365451325083,1.0092533970262547
58785.450746289454,-0.0091441888362168,2.7474670340788467,17.046581263149722,18.663676929980355,17.845674669713794,7.612375487129116e-06,0.9999379501034694,0.9998855406055384,0.0001941897132182,-0.0001639897958255,-0.7110933801200566,0.922374430931426
58785.45735354582,-0.0091441888362168,2.7474670340788467,17.046767289640428,18.6641325728127,17.84554523497817,8.171426961910509e-06,0.9999379456323608,0.9998855241050104,0.000194185165912,-0.0001639874483546,-0.7111684224462781,0.9223288935605604
58785.46786209103,-0.0091441888362168,2.7474670340788467,17.0470371867821,18.664876006970285,17.84533397890625,9.051778622100036e-06,0.9999379377622464,0.9998854963345476,0.0001941780359879,-0.0001639838627016,-0.7112919981462745,0.922261562053778
58787.49815859785,-0.1601796709001064,3.341095229824477,17.379148844465156,19.28141499934036,17.934335369967354,-0.0001417326770015,0.9999214663836288,0.9998407901049124,0.0001973616545491,-0.0001717948227193,-0.898330970137897,1.1091338452446091
58787.505306736566,-0.1601796709001064,3.341095229824477,17.380826041253297,19.284396466053632,17.93482044103057,-0.0001408976504902,0.9999213864798993,0.999840617286612,0.0001973800244064,-0.0001718418094967,-0.8992642905594685,1.1101210371676715
58788.33283126308,-0.1601796709001064,3.341095229824477,17.433373091697202,19.19824600085023,17.928706266918006,-2.8774980066265285e-05,0.9999150332473064,0.99982898062941,0.0001984657447827,-0.0001753802186495,-0.9656239058435108,1.1857602998748666
58788.33719892241,-0.1601796709001064,3.341095229824477,17.43325398606458,19.196934280905,17.928521068338576,-2.8355216059755003e-05,0.999915017358332,0.9998289633162482,0.0001984655437821,-0.0001753872565423,-0.9657275881387176,1.185934359998014
58788.48445986956,-0.1601796709001064,3.341095229824477,17.426640321989343,19.15136093818957,17.9199435227886,-1.5449763691001016e-05,0.9999145797358115,0.9998286143049498,0.0001984281163169,-0.0001755613380625,-0.9678933796814764,1.1905769600108531
58788.486601925455,-0.1601796709001064,3.341095229824477,17.42651699346415,19.150690926171343,17.919792845374378,-1.52793676018893e-05,0.9999145747362124,0.999828612488434,0.0001984271511222,-0.0001755629950868,-0.9679064677556428,1.190627463345964
58788.48862940632,-0.1601796709001064,3.341095229824477,17.426400276111693,19.150057309768165,17.919650320533542,-1.5118529043576523e-05,0.9999145700390812,0.9998286108524952,0.0001984262269211,-0.0001755645411628,-0.9679183861369964,1.1906748297091392
58788.49065159029,-0.1601796709001064,3.341095229824477,17.42628391353323,19.149425924721,17.9195082974205,-1.4958539570369651e-05,0.9999145653881312,0.9998286093015274,0.0001984252948532,-0.0001755660616128,-0.967929819107101,1.190721650883969
58788.51472844882,-0.1601796709001064,3.341095229824477,17.42491474973169,19.14196505823617,17.91784090973904,-1.3086358398680262e-05,0.9999145125999216,0.9998285969900024,0.0001984134150471,-0.0001755825192695,-0.9680313183880166,1.1912469777245174
58788.51660154341,-0.1601796709001064,3.341095229824477,17.424810452827376,19.141389966496376,17.91771406881595,-1.2943224385462232e-05,0.9999145086922472,0.9998285965054275,0.0001984124308419,-0.0001755836731945,-0.9680365541555976,1.1912853750045864
58788.51838938519,-0.1601796709001064,3.341095229824477,17.424711329821537,19.140841896154697,17.917593528600737,-1.2806941665907111e-05,0.9999145049890862,0.9998285961062464,0.0001984114834215,-0.0001755847576895,-0.9680411957510532,1.1913216938896132
58794.34269734332,0.9276230335235596,1.709936030341885,16.902043899437555,18.500323832306307,17.641426405560303,-5.329200273798323e-05,0.999943084220456,0.9999030156514594,0.0001929827108717,-0.0001633026516039,-0.671319760529899,0.944274426762426
58794.348659519106,0.9276230335235596,1.709936030341885,16.90172580945295,18.500103300265867,17.641139599598407,-5.336735499553493e-05,0.9999431096751116,0.9999030559976254,0.0001929845733826,-0.0001633016508452,-0.6713193209245534,0.9442762380524172
58794.46182759805,0.9276230335235596,1.709936030341885,16.896237896120184,18.49553779685168,17.636331715996498,-5.472134987327796e-05,0.9999435807502972,0.9999037922701666,0.0001930244306962,-0.0001632880869077,-0.6714301865832392,0.944426097567897
58794.464839018416,0.9276230335235596,1.709936030341885,16.89611193768428,18.495426949540576,17.636233832233717,-5.475535943993073e-05,0.9999435929694972,0.9999038111153722,0.0001930256112573,-0.0001632878569342,-0.6714359371876736,0.944432779411134
58794.46747761173,0.9276230335235596,1.709936030341885,16.896002777721595,18.495330905770416,17.63614935994006,-5.478507066980014e-05,0.999943603662321,0.9999038275964282,0.0001930266508971,-0.0001632876605989,-0.6714410830197077,0.944438736259618
58794.47014170233,0.9276230335235596,1.709936030341885,16.895893730349716,18.49523499228183,17.636065281173575,-5.481498569026615e-05,0.999943614445592,0.9999038442073936,0.0001930277055544,-0.0001632874672348,-0.6714463793322469,0.9444448467267827
58794.498938704375,0.9276230335235596,1.709936030341885,16.894796782166928,18.49427526777174,17.635229965703854,-5.5132973636270315e-05,0.9999437301773808,0.9999040218923,0.000193039426699,-0.0001632856820979,-0.6715098785718444,0.944516838144622
58794.5015196139,0.9276230335235596,1.709936030341885,16.89470639567272,18.49419695644548,17.635161309754107,-5.5160990124561706e-05,0.9999437404755668,0.9999040376514268,0.0001930405060889,-0.000163285548725,-0.6715161093750038,0.9445238018782764
58794.503689356614,0.9276230335235596,1.709936030341885,16.8946314949832,18.494132203960177,17.63510433613434,-5.518448148000357e-05,0.9999437491236752,0.9999040508790142,0.0001930414172223,-0.000163285439907,-0.6715214138692636,0.9445297188756072
58794.5057474752,0.9276230335235596,1.709936030341885,16.894561377856096,18.494071714517293,17.635050914413235,-5.520671207459852e-05,0.999943757318882,0.9999040634084488,0.000193042284611,-0.0001632853394653,-0.6715265010531019,0.9445353839457667
58795.467286793515,0.9276230335235596,1.709936030341885,16.87986982333145,18.496204536854805,17.614263132082723,-5.985472127814934e-05,0.9999466882404932,0.999908372194374,0.000193784352365,-0.0001633616847357,-0.674745333326453,0.947403356539627
58795.47246022848,0.9276230335235596,1.709936030341885,16.87978777268958,18.49613708999049,17.614063444520312,-5.9860321622421695e-05,0.999946699092209,0.9999083875326572,0.0001937890880467,-0.0001633624933799,-0.6747590648254937,0.9474086500733292
58795.478108563926,0.9276230335235596,1.709936030341885,16.879694067569197,18.49606468800909,17.61384154637942,-5.9866510346091314e-05,0.9999467108815429,0.999908404171284,0.0001937942395089,-0.0001633633868678,-0.6747741754200162,0.9474144067720506
58795.48566086404,0.9276230335235596,1.709936030341885,16.87956291476172,18.495969134542875,17.613538955855354,-5.987491785268484e-05,0.9999467265494942,0.9999084262423902,0.0001938010955338,-0.0001633645991251,-0.6747945809270185,0.947422072639471
58795.49502339773,0.9276230335235596,1.709936030341885,16.87939269799885,18.49585118284399,17.61315532117029,-5.9885573734126865e-05,0.9999467458215808,0.9999084533228938,0.0001938095421976,-0.0001633661304341,-0.6748202128434808,0.9474315375147724
58795.506263803225,0.9276230335235596,1.709936030341885,16.879180257192218,18.495707598942243,17.612683833544143,-5.989874876319758e-05,0.9999467687380534,0.9999084854222536,0.0001938196023021,-0.0001633680115228,-0.6748515044725049,0.9474428652049968
58796.065883414354,0.9551243484020232,1.572587352190635,16.871419034630023,18.49855994744988,17.596372913460332,-6.218455856154535e-05,0.9999476137111112,0.99990946562025,0.0001941094778293,-0.0001635465277725,-0.6778814110594523,0.9485089484362904
58796.06839875318,0.9551243484020232,1.572587352190635,16.87133866491851,18.498414033933308,17.59624934295128,-6.220501031857719e-05,0.999947616279294,0.9999094673378216,0.0001941095514992,-0.000163547754628,-0.6779034181982929,0.9485172713256438
58796.07089854684,0.9551243484020232,1.572587352190635,16.871259839658723,18.498268172031892,17.5961280863503,-6.222541482334593e-05,0.999947618822211,0.9999094690264972,0.0001941096140221,-0.0001635489767994,-0.6779253515382244,0.948525563616273
58796.18546237331,0.9551243484020232,1.572587352190635,16.868837906101362,18.491447749913956,17.592282057934742,-6.323660489380681e-05,0.9999477257889212,0.999909528966578,0.0001941015472643,-0.0001636076794497,-0.6789896393384608,0.9489219101896263
58796.189162491355,0.9551243484020232,1.572587352190635,16.86879016117057,18.491236881482344,17.5921949775062,-6.327146235860732e-05,0.9999477289469668,0.9999095304024528,0.0001941009466833,-0.0001636096497426,-0.6790256959059263,0.9489350466726392
58796.192601887975,0.9551243484020232,1.572587352190635,16.868746947340526,18.491042098185932,17.59211491887143,-6.330397101715267e-05,0.9999477318667233,0.9999095317130138,0.000194100370281,-0.0001636114846133,-0.6790592923679193,0.94894726521245
58796.19644488813,0.9551243484020232,1.572587352190635,16.86869993625101,18.490825927250928,17.592026351500085,-6.334041518161927e-05,0.9999477351112288,0.9999095331502592,0.0001940997056622,-0.0001636135386094,-0.6790969216544712,0.9489609251860742
58796.20349901077,0.9551243484020232,1.572587352190635,16.868616941240848,18.490433422000528,17.59186576914215,-6.340763688568546e-05,0.9999477410179984,0.999909535715428,0.0001940984295307,-0.0001636173190574,-0.6791662362171649,0.948986015949974
58796.21087087365,0.9551243484020232,1.572587352190635,16.86853441514138,18.490029628675604,17.591699924727713,-6.34783265585873e-05,0.9999477471239304,0.9999095382976884,0.0001940970188179,-0.0001636212833775,-0.6792390002387618,0.9490122529284286
58796.22047577426,0.9551243484020232,1.572587352190635,16.868432626449952,18.489514233119923,17.591485289178035,-6.35710828742903e-05,0.9999477549780204,0.9999095415163388,0.0001940950637987,-0.0001636264683809,-0.6793342891325178,0.9490464474499728
58796.2278109435,0.9551243484020232,1.572587352190635,16.868358710783582,18.489129496865917,17.591321259866973,-6.364240198026072e-05,0.999947760899728,0.9999095438672416,0.0001940934825764,-0.0001636304424639,-0.6794074148679871,0.9490725578426435
58796.40699423291,0.9551243484020232,1.572587352190635,16.866557540420004,18.481941875619594,17.585752249299095,-6.547908704063581e-05,0.9999478869530968,0.999909581078472,0.0001940332015694,-0.0001637297093968,-0.6812586362973234,0.9496849846785728
58796.41324364161,0.9551243484020232,1.572587352190635,16.866463602933035,18.481726359827498,17.585475006495678,-6.554522472836058e-05,0.9999478907706876,0.9999095819684954,0.0001940304186741,-0.0001637331904881,-0.6813244146139277,0.9497046315118836
58796.41834722925,0.9551243484020232,1.572587352190635,16.86638381344118,18.481549813049725,17.585243191064006,-6.559928093395671e-05,0.999947893862661,0.9999095826894344,0.000194028115476,-0.0001637360314591,-0.6813781419216643,0.9497205493499192
58796.42380782589,0.9551243484020232,1.572587352190635,16.86629538639563,18.481360424321014,17.584989883122862,-6.565715789119975e-05,0.9999478971456588,0.9999095834562036,0.0001940256210599,-0.0001637390690577,-0.6814356324063182,0.9497374508505356
58796.43164516706,0.9551243484020232,1.572587352190635,16.86616361037092,18.481088759896743,17.58461788454809,-6.57402868727344e-05,0.9999479018125133,0.9999095845509168,0.000194021987158,-0.0001637434244892,-0.6815181456222715,0.9497614670849648
58796.43468683958,0.9551243484020232,1.572587352190635,16.866111130179473,18.48098369243379,17.58447116457834,-6.577256566223886e-05,0.9999479036095664,0.9999095849746444,0.0001940205599348,-0.0001637451133316,-0.6815501664270915,0.9497707090299182
58796.43741604732,0.9551243484020232,1.572587352190635,16.86606348579455,18.480889717510323,17.584338531063985,-6.580153518781457e-05,0.9999479052153394,0.9999095853545866,0.0001940192713484,-0.0001637466279137,-0.6815788955773525,0.9497789632846418
58796.440242225304,0.9551243484020232,1.572587352190635,16.8660136462245,18.480792780691075,17.58420028510097,-6.583153994176658e-05,0.9999479068715548,0.99990958574795,0.0001940179290664,-0.0001637481955088,-0.681608642646951,0.9497874721505954
58796.44570671301,0.9551243484020232,1.572587352190635,16.865916020245887,18.480606730588143,17.58393069247243,-6.588956932546425e-05,0.9999479100549584,0.9999095865089552,0.0001940153110584,-0.0001637512240557,-0.6816661488472145,0.949803810826928
58796.44854362542,0.9551243484020232,1.572587352190635,16.865864781930483,18.4805110121754,17.58378970235356,-6.591970162245561e-05,0.9999479116978732,0.999909586904601,0.0001940139402058,-0.0001637527950046,-0.6816959967521786,0.9498122331787308
58796.45150333969,0.9551243484020232,1.572587352190635,16.865810994468696,18.48041189725671,17.583641977358212,-6.595114166291807e-05,0.99994791340485,0.999909587318039,0.0001940125015485,-0.0001637544329341,-0.6817271309188164,0.9498209757223616
58796.454988279846,0.9551243484020232,1.572587352190635,16.86574730761691,18.480296293067333,17.583467338082574,-6.598816433584116e-05,0.9999479154055704,0.9999095878059914,0.0001940107965746,-0.0001637563601378,-0.6817637815811995,0.949831210818654
58796.46051039919,0.9551243484020232,1.572587352190635,16.865645832929008,18.480115893171348,17.58318942703276,-6.60468334194928e-05,0.999947918555704,0.999909588582502,0.0001940080707241,-0.0001637594106898,-0.6818218353572191,0.94984729638678
58796.463302894495,0.9551243484020232,1.572587352190635,16.865594361223728,18.480026125281235,17.583048505000864,-6.607650243594346e-05,0.9999479201393832,0.9999095889770864,0.0001940066810681,-0.0001637609517539,-0.6818511813542718,0.9498553678097972
58796.4663256458,0.9551243484020232,1.572587352190635,16.865538602483017,18.47993017654708,17.582895794375148,-6.61086171227247e-05,0.9999479218466476,0.9999095894059128,0.0001940051684011,-0.0001637626186417,-0.6818829375486115,0.9498640563787036
58796.4695679131,0.9551243484020232,1.572587352190635,16.865478814770235,18.479828778328592,17.582731911460144,-6.61430622266323e-05,0.9999479236698646,0.999909589868095,0.0001940035362029,-0.000163764405095,-0.6819169880440881,0.94987331932339
58796.50464580301,0.9551243484020232,1.572587352190635,16.86485443075541,18.47886470183293,17.580987513309353,-6.65153051953444e-05,0.9999479428801386,0.9999095950878316,0.0001939852545288,-0.0001637836201345,-0.6822843343783459,0.9499695821047556
58796.50768402126,0.9551243484020232,1.572587352190635,16.864804104838992,18.47879545111971,17.58084182990719,-6.654748489817585e-05,0.9999479445010584,0.9999095955651206,0.000193983618924,-0.0001637852735041,-0.6823160393428538,0.9499775614032432
58796.51084489655,0.9551243484020232,1.572587352190635,16.864752689680124,18.47872628849432,17.58069167566531,-6.658094898818331e-05,0.99994794618039,0.9999095960670022,0.0001939819087161,-0.0001637869915701,-0.6823490015417834,0.9499857991886728
58796.51408264041,0.9551243484020232,1.572587352190635,16.864701094917976,18.478658607167436,17.58053948117457,-6.661521023858377e-05,0.9999479478931892,0.999909596586974,0.0001939801479169,-0.0001637887491975,-0.6823827403911693,0.9499941692838844
58797.31218781043,0.952664326876402,1.5645711578252328,16.881961622055528,18.579215979390906,17.589281171613163,-7.207448424432835e-05,0.9999482830764088,0.9999104928028963,0.0001934264388462,-0.0001640372412354,-0.6878126073439089,0.94835178470018
58797.31500738487,0.952664326876402,1.5645711578252328,16.88194000926804,18.579170114551474,17.589283811686055,-7.207956442040017e-05,0.9999482842379328,0.9999104991760904,0.0001934245483731,-0.0001640373201634,-0.6878189695565361,0.9483327407316045
58797.31791059999,0.952664326876402,1.5645711578252328,16.881917864717956,18.57912118295927,17.589286471840953,-7.208472513101041e-05,0.99994828543328,0.9999105057465176,0.0001934226050456,-0.0001640373976688,-0.6878254654740396,0.9483130999549788
58797.32063142909,0.952664326876402,1.5645711578252328,16.881897195716338,18.579073760313587,17.58928886864937,-7.208949766480735e-05,0.9999482865529328,0.9999105119114594,0.0001934207867947,-0.0001640374668756,-0.6878315033118387,0.9482946646715936
58797.457641192246,0.952664326876402,1.5645711578252328,16.880622117575,18.57483444207676,17.58842186766092,-7.226357995086862e-05,0.9999483418051248,0.9999108262074654,0.0001933334381049,-0.0001640374457845,-0.6880875045482524,0.9473515950778172
58797.461280855816,0.952664326876402,1.5645711578252328,16.880574015822926,18.574669360550217,17.588355951362118,-7.226680378816236e-05,0.9999483432325568,0.9999108345185392,0.0001933312428372,-0.0001640373725622,-0.6880934105619307,0.947326706246758
58797.4658942665,0.952664326876402,1.5645711578252328,16.880511590753457,18.57445498492573,17.588269154817933,-7.227081387885642e-05,0.9999483450381158,0.9999108450396512,0.0001933284705066,-0.0001640372759349,-0.6881008594973194,0.9472952129549396
58797.47395098349,0.952664326876402,1.5645711578252328,16.880398597318283,18.57406628386618,17.588109100775938,-7.227762097109159e-05,0.9999483481809608,0.999910863374029,0.0001933236567708,-0.0001640370974378,-0.6881137773057899,0.9472403721252912
58797.48747341987,0.952664326876402,1.5645711578252328,16.88019722751552,18.573370317759142,17.587817271342384,-7.228852433278845e-05,0.9999483534253518,0.9999108940193052,0.0001933156580781,-0.000164036772172,-0.6881352397234554,0.947148836976605
58797.49313484365,0.952664326876402,1.5645711578252328,16.880108420435903,18.573061705477336,17.587686858728155,-7.229290999865213e-05,0.9999483556092252,0.9999109067964764,0.0001933123398188,-0.0001640366272871,-0.6881441596138396,0.9471107263676816
58797.49755533226,0.952664326876402,1.5645711578252328,16.880037183807005,18.5728133052579,17.587581795387788,-7.229626612951267e-05,0.9999483573094294,0.9999109167492072,0.0001933097616071,-0.0001640365108894,-0.6881511029468028,0.9470810643958512
58797.49922762858,0.952664326876402,1.5645711578252328,16.8800097957189,18.57271759349759,17.587541325684654,-7.229752077806226e-05,0.9999483579514706,0.9999109205087122,0.0001933087891819,-0.0001640364661422,-0.6881537253946868,0.9470698657582208
58797.51497329865,0.952664326876402,1.5645711578252328,16.879739829684596,18.57176750119876,17.587141610722263,-7.230896066659487e-05,0.9999483639647287,0.999910955742532,0.0001932997130312,-0.0001640360273434,-0.6881783345958613,0.9469650792989176
58797.51894233562,0.952664326876402,1.5645711578252328,16.879668251624405,18.57151348044319,17.587035753854167,-7.231174626126827e-05,0.999948365471156,0.9999109645739196,0.0001932974482489,-0.000164035912229,-0.6881845231689542,0.9469388653241682
58797.52263606386,0.952664326876402,1.5645711578252328,16.87960033187587,18.5712715962501,17.586935484424465,-7.231430650514646e-05,0.9999483668696192,0.9999109727733428,0.000193295349015,-0.0001640358036599,-0.6881902806764905,0.9469145469398256
58797.525532083586,0.952664326876402,1.5645711578252328,16.879546189930185,18.57107818367255,17.586855713260505,-7.23162931848732e-05,0.9999483679636972,0.9999109791885374,0.0001932937088724,-0.0001640357176252,-0.6881947946319917,0.946895534064948
58797.52782314783,0.952664326876402,1.5645711578252328,16.879502798475098,18.570922791758736,17.58679189993063,-7.231785253923362e-05,0.9999483688277412,0.999910984255066,0.0001932924149316,-0.0001640356490244,-0.6881983661293453,0.9468805270327292
58797.52924085781,0.952664326876402,1.5645711578252328,16.879475698770086,18.57082556958437,17.58675210470904,-7.231881219013716e-05,0.9999483693617476,0.999910987386368,0.0001932916158352,-0.0001640356063462,-0.6882005765640021,0.9468712560824932
58797.53066857997,0.952664326876402,1.5645711578252328,16.879448214262194,18.57072683023816,17.586711793642817,-7.231977464635723e-05,0.9999483698990091,0.9999109905367584,0.0001932908123304,-0.0001640355631964,-0.6882028030237322,0.9468619317140854
58797.532088895794,0.952664326876402,1.5645711578252328,16.879420678938583,18.57062777015794,17.58667146022627,-7.23207282419912e-05,0.999948370432968,0.99991099366776,0.0001932900142265,-0.000164035520106,-0.6882050184380378,0.9468526678510556
58798.070501578506,0.922953961417079,1.4754897448812998,16.855673878387456,18.50404794616914,17.570618679613087,-7.304645747253249e-05,0.9999485160764524,0.999911714614744,0.0001930962255861,-0.0001640449965685,-0.6897696520919812,0.9451855968490532
58798.075195149984,0.922953961417079,1.4754897448812998,16.85546202827182,18.503483513803463,17.570472279943182,-7.305829414962158e-05,0.9999485167201332,0.9999117158589153,0.000193095520394,-0.0001640454710784,-0.6897924873638661,0.9451909105510178
58798.07695627771,0.922953961417079,1.4754897448812998,16.855382751368428,18.50327420418403,17.57041695511896,-7.306275829145591e-05,0.9999485169584584,0.99991171630346,0.0001930952597798,-0.0001640456510077,-0.6898010975933873,0.9451929914313764
58798.07852450479,0.922953961417079,1.4754897448812998,16.85531225402653,18.503088987653236,17.570367507274604,-7.30667438887345e-05,0.9999485171692084,0.9999117166890816,0.0001930950295396,-0.0001640458120936,-0.6898087839765514,0.9451948843360856
58798.17321879603,0.922953961417079,1.4754897448812998,16.851323697588274,18.493755664433532,17.567179765299738,-7.3324877341857e-05,0.9999485272744292,0.9999117223099622,0.0001930842407802,-0.0001640570449661,-0.6903062090353311,0.9453780350305626
58798.17698289547,0.922953961417079,1.4754897448812998,16.851181508925823,18.49344455890777,17.56705139698084,-7.333581827548478e-05,0.999948527567405,0.9999117218234232,0.0001930839352762,-0.0001640575525492,-0.6903273223800271,0.945388077492802
58798.18117124168,0.922953961417079,1.4754897448812998,16.85102527310623,18.493102317446763,17.56690902522071,-7.334805068806066e-05,0.999948527883432,0.9999117212189956,0.0001930836061253,-0.0001640581228163,-0.690350934666486,0.9453994966595424
58798.185600118246,0.922953961417079,1.4754897448812998,16.850862402512767,18.49274472169239,17.566759094648425,-7.336105205255074e-05,0.9999485282061576,0.9999117205077164,0.0001930832703893,-0.0001640587321043,-0.690376039482121,0.945411851673058
58801.144186992664,0.8886952288448811,1.524652813809248,16.958903682854604,18.704409226160436,17.58667604279214,-7.67081655954704e-05,0.9999446176209904,0.9999002747464578,0.0001935243358525,-0.0001658000753059,-0.730079629992233,0.9935011565905482
58801.146678565536,0.8886952288448811,1.524652813809248,16.958964104292118,18.704336533612462,17.586670948895133,-7.669617876212213e-05,0.9999446098862176,0.9999002587465454,0.0001935248502814,-0.000165802594193,-0.7301345676619898,0.9935728223458604
58801.149221077096,0.8886952288448811,1.524652813809248,16.959025462096303,18.704259129275968,17.58666561063804,-7.668396129337303e-05,0.999944601986318,0.9999002423982776,0.0001935253863483,-0.0001658051664358,-0.7301907463539398,0.9936461540076852
58801.15170009341,0.8886952288448811,1.524652813809248,16.959085004241746,18.704180601197734,17.586660291262813,-7.667206329403673e-05,0.999944594276915,0.9999002264375328,0.0001935259199159,-0.0001658076762491,-0.7302456371934123,0.9937178505167492
58801.15675574448,0.8886952288448811,1.524652813809248,16.959205596415245,18.70401142903991,17.58664918294068,-7.664784404306396e-05,0.9999445785337928,0.999900193823704,0.000193527041675,-0.0001658128002434,-0.7303579346768483,0.99386467103409
58801.1623477065,0.8886952288448811,1.524652813809248,16.959337734927264,18.703810878440375,17.58663667304155,-7.66211290436071e-05,0.9999445610882974,0.9999001576496636,0.0001935283355721,-0.0001658184764579,-0.7304827028200231,0.9940280188793496
58801.16962377215,0.8886952288448811,1.524652813809248,16.959507841568552,18.70353024982617,17.586620438359223,-7.658648976831668e-05,0.9999445383382044,0.9999001104217344,0.000193530104,-0.0001658258757791,-0.7306459331122418,0.9942420760435344
58801.17536564311,0.8886952288448811,1.524652813809248,16.959640731237606,18.7032942789108,17.586607987341434,-7.655925606161939e-05,0.9999445203448312,0.999900073023436,0.0001935315683581,-0.0001658317258074,-0.7307754604808405,0.994412221498852
58802.440508371685,0.9318451881408693,1.7151520772159328,17.010585947323033,18.749456467936152,17.60898559142254,-6.60664769075259e-05,0.99994134816357,0.9998933835223084,0.0001947134610736,-0.0001667496732274,-0.7579111292086897,1.0367897639511066
58802.445371795446,0.9318451881408693,1.7151520772159328,17.010534015030764,18.748718270098493,17.60889875200289,-6.594160706167064e-05,0.9999413486309536,0.9998933984965814,0.0001947106781004,-0.000166747918584,-0.7578582505593479,1.036746462152662
58802.448009295855,0.9318451881408693,1.7151520772159328,17.010504568137097,18.748318360443793,17.608850973084344,-6.587367485551131e-05,0.9999413489196156,0.9998934067335832,0.0001947091417522,-0.0001667469527058,-0.7578290997879035,1.036722307498897
58802.45001863362,0.9318451881408693,1.7151520772159328,17.01048152548183,18.748013855741664,17.60881424183555,-6.582182215969885e-05,0.999941349155998,0.99989341306318,0.0001947079586302,-0.0001667462101724,-0.7578066700491604,1.0367035914129987
58803.05502473097,1.1201001405715942,1.8765554533592024,16.982826933498693,18.642061398953388,17.58695995309493,-4.9201250831363775e-05,0.9999417255006549,0.9998962352907234,0.0001941294597264,-0.000166406558026,-0.7472518261288714,1.0252695903423164
58803.056501113344,1.1201001405715942,1.8765554533592024,16.982732383738103,18.641794240631615,17.586893930167616,-4.916390189322344e-05,0.9999417264948092,0.9998962420287684,0.000194128046164,-0.0001664057334893,-0.7472263992782441,1.0252403691883505
58803.058016080875,1.1201001405715942,1.8765554533592024,16.982635437442553,18.641520452552367,17.586826260729225,-4.912560502361293e-05,0.9999417275139052,0.9998962489370804,0.0001941265968123,-0.00016640488804,-0.7472003301050731,1.0252104052991142
58803.05934105581,1.1201001405715942,1.8765554533592024,16.982550713276776,18.64128129987676,17.586767146111093,-4.9092134371192135e-05,0.9999417284043318,0.9998962549741784,0.0001941253301824,-0.0001664041491472,-0.7471775487086719,1.025184216587563
58827.42291356204,0.3803793918341398,2.6321030362038216,16.80852257584462,18.481934358170292,17.17903253090857,-4.179058163819108e-05,0.9999855598889276,0.9999545721217784,0.0001933142573392,-0.0001659708268011,-0.6941901548460452,0.8485705706894129
58827.4310165206,0.3803793918341398,2.6321030362038216,16.809713972006495,18.48469405560557,17.17945108625118,-4.174623186878428e-05,0.9999855286644403,0.999954473542946,0.0001933183012022,-0.0001659875360681,-0.6945784309583297,0.8489211628771886
58827.43792354548,0.3803793918341398,2.6321030362038216,16.810712492265555,18.487059692545213,17.179804594602512,-4.170816228423317e-05,0.9999855020675508,0.9999543897607373,0.0001933217462482,-0.0001660017329709,-0.6949082966476561,0.8492193449831986
58827.44397050282,0.3803793918341398,2.6321030362038216,16.811573625214915,18.489138425367216,17.18011140875171,-4.1674629089655e-05,0.9999854787980684,0.9999543166029652,0.0001933247606888,-0.0001660141263433,-0.6951962331678834,0.8494798794891135
58827.45032349741,0.3803793918341398,2.6321030362038216,16.812465049428535,18.49132791181704,17.180430873060637,-4.163919036329412e-05,0.9999854543675694,0.9999542399402598,0.0001933279259317,-0.0001660271102738,-0.6954978648279936,0.8497530651458641
58827.457222447265,0.3803793918341398,2.6321030362038216,16.813417462686697,18.49370948758379,17.18077423383908,-4.160046057274229e-05,0.9999854278581092,0.9999541569241622,0.0001933313610001,-0.0001660411665736,-0.6958243780830814,0.8500490910670526
58827.464567404706,0.3803793918341398,2.6321030362038216,16.814413342025546,18.49624646628195,17.18113545613325,-4.155894140580287e-05,0.9999853996597726,0.9999540688164532,0.0001933350154653,-0.0001660560808402,-0.696170784137582,0.8503635067875983
58827.47044951236,0.3803793918341398,2.6321030362038216,16.815197242595563,18.498277014215898,17.181421318268907,-4.1525475714313095e-05,0.999985377097112,0.9999539984661384,0.000193337939976,-0.0001660679862115,-0.6964472754695491,0.8506147318621378
58828.38214196311,0.7333732545375825,2.1872226136951807,16.86382527475884,18.557996136530132,17.193007611527655,-3.2198563608215124e-05,0.9999825374864272,0.9999472074454944,0.0001937136389865,-0.0001672019647928,-0.7221110975745055,0.878004335073844
58828.39160071639,0.7333732545375825,2.1872226136951807,16.864190737888137,18.55775485407226,17.19297145240751,-3.203428905422151e-05,0.9999825175407688,0.9999471849827768,0.0001937163790472,-0.0001672054833414,-0.7221803987836141,0.8781560018405898
58828.407076857984,0.7333732545375825,2.1872226136951807,16.864754526201303,18.5573985557171,17.192922977753618,-3.1761223674314215e-05,0.999982485371716,0.999947150048608,0.0001937208037178,-0.0001672109229303,-0.7222864467688084,0.8783994109901678
58829.344353332184,0.7333732545375825,2.1872226136951807,16.8597924113168,18.49950722054042,17.178690606835975,-3.672218673343507e-06,0.9999816624243404,0.9999482069460532,0.0001938365434263,-0.000166978374195,-0.7163075830129059,0.8853771721446492
58829.349433930125,0.7333732545375825,2.1872226136951807,16.859812216470093,18.499366615464375,17.178627261842063,-3.4838951383334334e-06,0.9999816640708434,0.9999482249937364,0.0001938361574174,-0.0001669751077526,-0.7162309554324623,0.8853788237419985
58829.35448404681,0.7333732545375825,2.1872226136951807,16.85983090136087,18.499230791885644,17.17856371015916,-3.2970780654434117e-06,0.9999816657709314,0.999948243027024,0.0001938357592904,-0.0001669718513461,-0.7161545193794855,0.8853799714018372
58829.36017675325,0.7333732545375825,2.1872226136951807,16.85985051099611,18.49908245673613,17.178491237108474,-3.08695946259196e-06,0.999981667763146,0.999948263466483,0.0001938352931659,-0.0001669681694046,-0.7160680406252179,0.8853806710022372
58829.39387655211,0.7333732545375825,2.1872226136951807,16.85991947173045,18.49831179071271,17.178035944853846,-1.8544689477840252e-06,0.9999816811986344,0.9999483868464556,0.0001938321522404,-0.0001669461453446,-0.7155494580353632,0.8853716998773796
58829.39687124919,0.7333732545375825,2.1872226136951807,16.859920468217044,18.4982525077399,17.177992668865784,-1.7459797316016618e-06,0.9999816825282016,0.999948398004524,0.0001938318411326,-0.0001669441705485,-0.7155028431330602,0.8853698001354326
58829.39997466374,0.7333732545375825,2.1872226136951807,16.859920418101254,18.49819270688568,17.17794723275036,-1.633745279275031e-06,0.9999816839293508,0.999948409600576,0.0001938315131546,-0.0001669421212136,-0.715454447370483,0.8853676387843585
58829.40293350676,0.7333732545375825,2.1872226136951807,16.8599193011262,18.49813725153139,17.177903332520795,-1.52692567980556e-06,0.9999816852873156,0.9999484206875116,0.0001938311951563,-0.0001669401646892,-0.7154082227877151,0.8853653949345769
58829.4067178485,0.7333732545375825,2.1872226136951807,16.859916285036192,18.498068559942705,17.177846323534045,-1.390574361323996e-06,0.999981687055552,0.9999484349116816,0.0001938307808776,-0.0001669376585908,-0.7153489842891283,0.8853622635341832
58829.41059657792,0.7333732545375825,2.1872226136951807,16.859911261255977,18.498000779654593,17.17778684637637,-1.251143352180836e-06,0.999981688904455,0.9999484495417188,0.0001938303474318,-0.000166935085739,-0.7152881326166733,0.8853587482518325
58829.41381083429,0.7333732545375825,2.1872226136951807,16.859905550308802,18.49794664044001,17.177736721617798,-1.1358498416865412e-06,0.99998169046465,0.999948461704478,0.0001938299814425,-0.0001669329504532,-0.7152376024829395,0.8853555997244221
58829.416789054405,0.7333732545375825,2.1872226136951807,16.859898957610792,18.497898130850732,17.177689575271827,-1.029229807497332e-06,0.9999816919329374,0.9999484730055164,0.0001938296368138,-0.0001669309694338,-0.7151907003306193,0.8853524912575392
58829.41969570424,0.7333732545375825,2.1872226136951807,16.859891281278202,18.49785231327596,17.177642896949774,-9.25367083271652e-07,0.9999816933869516,0.9999484840640338,0.0001938292953379,-0.000166929033708,-0.7151448492446469,0.8853492796311121
58829.42195595894,0.7333732545375825,2.1872226136951807,16.859884452162994,18.4978176813276,17.177606147782605,-8.447369717016361e-07,0.9999816945319546,0.9999484926830776,0.0001938290262908,-0.0001669275269036,-0.715109143201625,0.8853466604399816
58829.42429251317,0.7333732545375825,2.1872226136951807,16.859876593092345,18.49778274954544,17.177567746404577,-7.615108971570599e-07,0.9999816957287928,0.9999485016112072,0.000193828744926,-0.0001669259678247,-0.7150721847373966,0.8853438405343237
58829.42667308962,0.7333732545375825,2.1872226136951807,16.859867741791838,18.497748022506677,17.177528194504507,-6.768499570267755e-07,0.999981696961959,0.9999485107264524,0.0001938284548706,-0.0001669243779184,-0.7150344810265405,0.8853408498032009
58829.430452967994,0.7333732545375825,2.1872226136951807,16.85985191613162,18.497694556273444,17.177464517097185,-5.427054517867507e-07,0.9999816989485396,0.9999485252387018,0.0001938279872746,-0.0001669218505027,-0.7149745144170078,0.8853358563363256
58829.435780068394,0.7333732545375825,2.1872226136951807,16.859825862210947,18.497622364321572,17.177372971661065,-3.542461464924796e-07,0.9999817018077582,0.9999485457722832,0.0001938273135484,-0.000166918282506,-0.7148897940611136,0.8853283068542129
58829.44168823026,0.7333732545375825,2.1872226136951807,16.859791728708245,18.497546037123424,17.17726901703689,-1.4606405856389337e-07,0.9999817050601596,0.9999485686557742,0.0001938265460943,-0.0001669143173279,-0.7147955526584715,0.8853192296440011
58829.44687441969,0.7333732545375825,2.1872226136951807,16.859757125543727,18.49748172446016,17.177175705556554,3.5936792872870674e-08,0.999981707985542,0.9999485888377856,0.0001938258547955,-0.0001669108300013,-0.7147125884583484,0.8853106477485319
58829.469381700736,0.7333732545375825,2.1872226136951807,16.85955444651781,18.49721945659929,17.176749336899814,8.173404230974976e-07,0.999981721442886,0.9999486774382104,0.0001938226618708,-0.0001668956284132,-0.7143500295880928,0.8852666761876017
58829.47122616181,0.7333732545375825,2.1872226136951807,16.859533911946592,18.497198399859982,17.176712910658825,8.807404155405881e-07,0.999981722600513,0.9999486847711144,0.000193822386203,-0.0001668943781531,-0.7143201426514573,0.8852625830844734
58829.473099249415,0.7333732545375825,2.1872226136951807,16.859512430692018,18.497176976893467,17.17667569666578,9.45022189461976e-07,0.999981723784592,0.9999486922288876,0.0001938221040688,-0.0001668931078382,-0.7142897653879027,0.8852583498738629
58829.47497529909,0.7333732545375825,2.1872226136951807,16.859490276953522,18.497155457174756,17.17663820087233,1.0093015951636506e-06,0.999981724979112,0.9999486997096004,0.0001938218192751,-0.0001668918348675,-0.7142593135004267,0.8852540324701956
58833.43319245847,1.0731528624892237,2.121361896252571,16.792192401389194,18.462638792432625,17.113706093307282,-1.2832249390663198e-05,0.9999887087119926,0.9999631765337372,0.0001921870114415,-0.0001649900339721,-0.6869932657135603,0.8260099397522779
58833.43928038236,1.0731528624892237,2.121361896252571,16.79329692976983,18.46532923047796,17.114164333716044,-1.2609319854140557e-05,0.999988709375524,0.999963177874626,0.0001921891968171,-0.000164988560947,-0.6870502864820913,0.8260641437970572
58833.44562447863,1.0731528624892237,2.121361896252571,16.794450052749816,18.468156171706195,17.114644704592827,-1.2377168734276202e-05,0.9999887100297634,0.999963179173222,0.0001921914846385,-0.0001649870522786,-0.6871102035852743,0.8261209476964377
58833.451367240865,1.0731528624892237,2.121361896252571,16.795495242354775,18.47073339124684,17.115081796043008,-1.2167162321551232e-05,0.9999887105892616,0.9999631802619104,0.0001921935648259,-0.0001649857097768,-0.6871648784189931,0.8261726479206124
58833.46115010604,1.0731528624892237,2.121361896252571,16.797277419502443,18.47515764918161,17.11583064950647,-1.1809720030628374e-05,0.9999887114708148,0.9999631819266872,0.0001921971286,-0.0001649834734571,-0.6872589731802242,0.8262613332776391
58833.47620433103,1.0731528624892237,2.121361896252571,16.80001954351123,18.482028856435335,17.11699120859789,-1.1260428619275462e-05,0.9999887126514176,0.9999631840217588,0.0001922026621776,-0.000164980156669,-0.6874061189535047,0.8263993137409417
58833.49113506544,1.0731528624892237,2.121361896252571,16.80273174270879,18.48888715705309,17.118148483879555,-1.0716545317094598e-05,0.99998871361195,0.9999631855416156,0.0001922082095091,-0.0001649770159874,-0.6875548662451975,0.8265379654755927
58833.50651062699,1.0731528624892237,2.121361896252571,16.805508692793122,18.495957056211846,17.119342480915595,-1.0157397158731972e-05,0.9999887143824852,0.9999631865269318,0.0001922139835059,-0.0001649739364507,-0.687710963034201,0.8266826214703572
58850.22007670776,-0.3061765772290527,2.019151989618465,17.623916995332504,19.240700124194095,17.327712185447425,7.34650939630586e-05,0.999938591093198,0.9998359928908916,0.0001986234645468,-0.000196071134344,-1.429531106550502,1.3762477009958811
58850.23235397121,-0.3061765772290527,2.019151989618465,17.62340995973649,19.23853465625525,17.3274277002575,7.32059500311403e-05,0.999938576522038,0.999835969927482,0.0001986036317169,-0.0001960761875524,-1.4296188813239337,1.3763883445941223
58850.24645861192,-0.3061765772290527,2.019151989618465,17.622897249235205,19.236156903172137,17.327157139688662,7.291055278999416e-05,0.9999385599908458,0.999835944236259,0.0001985809385987,-0.0001960818660799,-1.429716380804262,1.3765473683942362
58850.26116090256,-0.3061765772290527,2.019151989618465,17.62244801698475,19.233807372995233,17.326943513748976,7.260539332209244e-05,0.9999385429996156,0.9998359182537104,0.0001985573956431,-0.0001960876399816,-1.4298141674385167,1.376710176491596
58852.15030879972,-0.6109102964401245,1.8797847790560904,17.5852335484679,19.17532987281382,17.30282854239965,9.107741094664364e-05,0.9999399336291004,0.9998440133793232,0.0001983296080957,-0.0001954242013069,-1.397045519515762,1.3572467736319005
58852.15981367887,-0.6109102964401245,1.8797847790560904,17.58453250597589,19.173735850609926,17.30248954576591,9.12976240753312e-05,0.999939976990876,0.999844134106151,0.0001983227487126,-0.0001954164626921,-1.3966849279758626,1.3569457059160992
58852.1689223457,-0.6109102964401245,1.8797847790560904,17.58386502454783,19.17222659022167,17.302163151833906,9.150567353287676e-05,0.9999400190735328,0.9998442507402554,0.0001983158143745,-0.0001954089539866,-1.396337074875562,1.3566544047616285
58852.17625603793,-0.6109102964401245,1.8797847790560904,17.583330392772556,19.171024188323234,17.301898939066962,9.167107075636974e-05,0.9999400533300752,0.999844345316211,0.0001983099785773,-0.0001954028392596,-1.3960553239057931,1.3564178364017063
58852.2753759686,-0.6109102964401245,1.8797847790560904,17.576224878522815,19.155776154091843,17.29807430697993,9.372652375898496e-05,0.9999405485323012,0.999845682799657,0.0001982105245719,-0.0001953128498456,-1.3920797147996935,1.3530222170665689
58852.28085242736,-0.6109102964401245,1.8797847790560904,17.575829865684664,19.154977799733455,17.297843345856165,9.38305624631993e-05,0.9999405776113198,0.9998457599433972,0.0001982039932422,-0.000195307411426,-1.3918498962184631,1.3528227711682093
58852.28696532507,-0.6109102964401245,1.8797847790560904,17.575386623913495,19.15408925629005,17.297582728803743,9.394554361842872e-05,0.9999406102786778,0.9998458464576916,0.0001981965845824,-0.0001953012750182,-1.3915919821394802,1.3525985518819288
58852.29198665333,-0.6109102964401245,1.8797847790560904,17.575020375444566,19.153360943639136,17.29736641201278,9.403909016415728e-05,0.999940637277164,0.9998459178436696,0.0001981904066841,-0.0001952961813357,-1.3913790129282788,1.352413096710283
58853.36434294221,-0.6109102964401245,1.8797847790560904,17.40512346922603,18.864451073820003,17.21263956468828,9.970090318014313e-05,0.999949171272893,0.9998680839125332,0.0001964909512757,-0.0001919295907003,-1.3046411577699275,1.267992116577726
58853.36708613199,-0.6109102964401245,1.8797847790560904,17.404661744572604,18.863787477842894,17.212422551795378,9.96823317569503e-05,0.9999491976211012,0.999868153731823,0.0001964886429253,-0.0001919144909502,-1.304309744079293,1.2676563509708616
58853.36989975227,-0.6109102964401245,1.8797847790560904,17.404187805017344,18.863108950257256,17.212200359698176,9.966304036155848e-05,0.9999492246454504,0.999868225328326,0.0001964862920638,-0.000191898992353,-1.3039697036283835,1.2673117773931086
58853.37262073135,-0.6109102964401245,1.8797847790560904,17.40372908559492,18.86245478926825,17.21198584361648,9.96441489868576e-05,0.9999492507794316,0.9998682945516872,0.0001964840347369,-0.0001918839936199,-1.3036407518284714,1.266978374647118
58853.37656505137,-0.6109102964401245,1.8797847790560904,17.40306338056044,18.86151004984344,17.21167547475999,9.961635167427628e-05,0.9999492886616848,0.9998683948681836,0.0001964807906672,-0.0001918622339132,-1.3031637289105291,1.2664947822444432
58853.37960832248,-0.6109102964401245,1.8797847790560904,17.40254908361896,18.860783978571668,17.211436456944785,9.959456923535291e-05,0.999949317888464,0.9998684722428132,0.0001964783104289,-0.0001918454313178,-1.3027955458636964,1.2661214352306698
58853.38264671851,-0.6109102964401245,1.8797847790560904,17.40203497481747,18.86006154219967,17.21119818610144,9.957252899051052e-05,0.9999493470667072,0.9998685494700564,0.0001964758539194,-0.0001918286441791,-1.3024278465626462,1.2657484972521436
58853.38551283997,-0.6109102964401245,1.8797847790560904,17.40154938747243,18.85938232733304,17.210973736634806,9.95514691864014e-05,0.9999493745887084,0.9998686222959612,0.0001964735547743,-0.000191812798742,-1.3020809056414977,1.265396538494619
58853.3884009786,-0.6109102964401245,1.8797847790560904,17.401059408817176,18.858700110542586,17.21074784793354,9.952998209483116e-05,0.999949402320027,0.9998686956579834,0.000196471255715,-0.0001917968220149,-1.3017312183101857,1.2650417197779888
58853.39048977375,-0.6109102964401245,1.8797847790560904,17.4007046021861,18.858208093294756,17.21058464442752,9.951427522604758e-05,0.9999494223747422,0.9998687487005596,0.0001964696040573,-0.0001917852613494,-1.3014782662160935,1.2647850094813886
58853.39257727387,-0.6109102964401245,1.8797847790560904,17.400349629357667,18.857717540171443,17.210421672858434,9.949843781811502e-05,0.9999494424156736,0.9998688016970276,0.0001964679627248,-0.0001917737031585,-1.3012254345535332,1.2645283824385836
58853.39453418772,-0.6109102964401245,1.8797847790560904,17.40001649702128,18.85725872528328,17.21026900789354,9.948346341791955e-05,0.9999494612016016,0.9998688513658602,0.0001964664325087,-0.0001917628638663,-1.300988388387294,1.264287742389346
58853.41326277731,-0.6109102964401245,1.8797847790560904,17.396807709189034,18.852918878080732,17.2088121285276,9.933383178718056e-05,0.9999496409105764,0.9998693260473293,0.000196452200184,-0.0001916589462535,-1.2987186638996118,1.2619818530493048
58853.41806260125,-0.6109102964401245,1.8797847790560904,17.39597848930592,18.851821509165692,17.208439562847413,9.929361943871912e-05,0.9999496869378413,0.999869447482259,0.0001964486727475,-0.000191632268518,-1.2981367943927342,1.261390195608887
58853.42480188081,-0.6109102964401245,1.8797847790560904,17.394809004268712,18.85029069033019,17.20791664382372,9.92358567684493e-05,0.999949751538726,0.9998696178171664,0.0001964438025071,-0.0001915947858064,-1.2973198008232671,1.2605590984414072
58853.42935541932,-0.6109102964401245,1.8797847790560904,17.394015430383984,18.849262541042943,17.207563292428276,9.919596102160892e-05,0.999949795169908,0.9998697327902114,0.0001964405663356,-0.0001915694451189,-1.296767815216136,1.2599973439028265
58853.48511296913,-0.6109102964401245,1.8797847790560904,17.384094134119124,18.836958330592484,17.203192224646113,9.864900350227284e-05,0.9999503278376504,0.9998711312310734,0.0001964044892582,-0.0001912587559601,-1.2900218171251512,1.2531157789765954
58853.48827000092,-0.6109102964401245,1.8797847790560904,17.383522005451322,18.836271217266123,17.20294006249605,9.86147115806599e-05,0.9999503578872836,0.9998712098026268,0.0001964026420675,-0.0001912411722505,-1.2896411387519835,1.2527265278553692
58853.49139127153,-0.6109102964401245,1.8797847790560904,17.382955357812435,18.83559225351497,17.20269003636592,9.858044868493852e-05,0.9999503875825944,0.9998712874107408,0.000196400836318,-0.0001912237915823,-1.2892649661213254,1.2523417835665924
58853.49453764217,-0.6109102964401245,1.8797847790560904,17.382383161666723,18.834908100461977,17.202437239807217,9.854554714461736e-05,0.999950417502326,0.9998713655676476,0.0001963990366818,-0.0001912062754986,-1.2888859722103316,1.2519540522089856
58853.50103662683,-0.6109102964401245,1.8797847790560904,17.381198171321348,18.833495386832112,17.201912510389622,9.84722959042076e-05,0.9999504792557964,0.9998715267591708,0.0001963953849806,-0.0001911701110017,-1.288103827499646,1.251153550980069
58853.51005952295,-0.6109102964401245,1.8797847790560904,17.379546280231647,18.831533640417963,17.2011777765267,9.836798459548022e-05,0.9999505648810628,0.9998717499819276,0.0001963904613698,-0.0001911199438039,-1.287019591191253,1.2500431359055493
58853.51978221712,-0.6109102964401245,1.8797847790560904,17.37775790176113,18.829416800297615,17.200377095026905,9.825214788414106e-05,0.9999506569947854,0.9998719897429134,0.0001963853458989,-0.0001910659518687,-1.28585364178107,1.2488480692141029
58853.52917414031,-0.6109102964401245,1.8797847790560904,17.376022509637103,18.82736641281708,17.199593875451615,9.813682955823666e-05,0.9999507458149876,0.9998722205458336,0.0001963805912708,-0.000191013874571,-1.2847299430682912,1.2476953429504634
58856.44871008924,-0.1410749335773289,1.9590396144804263,17.216518543540232,18.78839466140508,17.10812184362894,6.344776640400781e-05,0.9999616858826904,0.9998919903078765,0.0001940971702441,-0.0001875182285287,-1.1905347944660531,1.114548044224582
58856.45199317466,-0.1410749335773289,1.9590396144804263,17.216291712973657,18.78788230581845,17.10798048284453,6.34852743930457e-05,0.999961692834532,0.9998920087006872,0.0001940912553214,-0.0001875136194526,-1.1904310531273117,1.1144076691486702
58856.45536840235,-0.1410749335773289,1.9590396144804263,17.216057441836796,18.78735925497676,17.107834656168716,6.352311910129326e-05,0.9999616999987128,0.9998920276007286,0.0001940852073712,-0.0001875088700187,-1.1903244425709365,1.1142634959507691
58856.45857799534,-0.1410749335773289,1.9590396144804263,17.21583363756569,18.78686520886375,17.10769550157336,6.355843491568627e-05,0.999961706827438,0.9998920455647392,0.0001940794871827,-0.0001875043433632,-1.1902231040196514,1.1141265314058886
58856.4623052665,-0.1410749335773289,1.9590396144804263,17.215572451386784,18.786295395790596,17.107533290647712,6.359862713827e-05,0.9999617147771797,0.9998920664156172,0.0001940728822026,-0.0001874990740721,-1.1901054702183669,1.113967639587606
58856.48866871833,-0.1410749335773289,1.9590396144804263,17.21368320285729,18.782369016658382,17.106365230342835,6.385796469476489e-05,0.9999617715971072,0.9998922135604168,0.0001940273187609,-0.0001874614258967,-1.1892750083941832,1.1128488531842806
58856.49100526641,-0.1410749335773289,1.9590396144804263,17.21351202365994,18.782028481334635,17.10625979522959,6.387885724429186e-05,0.9999617766819576,0.9998922265722228,0.0001940233776349,-0.0001874580578018,-1.1892015434172278,1.112750129970915
58856.49336542845,-0.1410749335773289,1.9590396144804263,17.21333846470056,18.78168552481596,17.106152953144033,6.389961776054082e-05,0.999961781826152,0.9998922397105174,0.0001940194126477,-0.0001874546505624,-1.1891273593586953,1.1126504812115383
58856.49553648939,-0.1410749335773289,1.9590396144804263,17.213178228756604,18.781370910704364,17.10605436350192,6.391841085957333e-05,0.9999617865652136,0.9998922517916646,0.0001940157795001,-0.0001874515118038,-1.1890591399602242,1.1125588807010012
58856.49971960098,-0.1410749335773289,1.9590396144804263,17.212867896361878,18.78076691720441,17.105863555840962,6.395380092420726e-05,0.9999617957151448,0.9998922750569178,0.0001940088174964,-0.000187445452032,-1.1889277544657446,1.1123825624109398
58856.50493057104,-0.1410749335773289,1.9590396144804263,17.21247831802713,18.780018201902767,17.10562425803895,6.399638161031659e-05,0.9999618071479328,0.9998923040160826,0.0001940002150315,-0.0001874378810579,-1.1887641912193556,1.1121632410188536
58856.51205137744,-0.1410749335773289,1.9590396144804263,17.211940456479358,18.77900080661978,17.105294269846965,6.405187915918996e-05,0.999961822832278,0.9998923435474252,0.00019398858536,-0.0001874274958023,-1.1885408741123316,1.111864116401588
58856.51741209845,-0.1410749335773289,1.9590396144804263,17.21153123945344,18.778238521752176,17.10504348326232,6.409161921045808e-05,0.999961834686136,0.999892373275494,0.0001939799257011,-0.0001874196477199,-1.188372904411228,1.1116393710195105
58859.37244215662,-0.1064768098294734,2.944004313594317,17.229661241287896,18.930313986664267,17.084117465473522,1.4765173751704866e-05,0.9999640907096848,0.9998939200151168,0.0001956486956923,-0.0001853040337721,-1.1611895908828085,1.0872344658403417
58859.37685457384,-0.1064768098294734,2.944004313594317,17.230017366629596,18.930813691820298,17.084204709276655,1.481479933827378e-05,0.9999640760504362,0.9998938893287072,0.0001956529501154,-0.0001853105859157,-1.1612917534636638,1.0873835908241696
58859.38135397102,-0.1064768098294734,2.944004313594317,17.230378004130266,18.93131458963696,17.08429184769256,1.4865863911742692e-05,0.999964061059056,0.999893857981346,0.0001956572725752,-0.0001853172830351,-1.1613962024918012,1.087535971573959
58859.38635877196,-0.1064768098294734,2.944004313594317,17.230776049780715,18.931861587431467,17.08438653918506,1.4923204437829828e-05,0.9999640443331476,0.9998938230474744,0.0001956620617088,-0.000185324750729,-1.16151270282944,1.0877058381562272
58859.39066745681,-0.1064768098294734,2.944004313594317,17.231116009583104,18.932324017288032,17.0844661161931,1.497301959672909e-05,0.99996402989147,0.9998937929183512,0.000195666168751,-0.0001853311948071,-1.1616132644373325,1.0878523849204755
58859.3956331648,-0.1064768098294734,2.944004313594317,17.23150456029574,18.932847328380113,17.0845555275481,1.503094104524874e-05,0.9999640131998164,0.9998937581338228,0.00019567088366,-0.0001853386383651,-1.1617294604835828,1.088021624878151
58859.40082970787,-0.1064768098294734,2.944004313594317,17.231907302171592,18.933384041696115,17.08464637715838,1.5092132355353206e-05,0.9999639956781382,0.9998937216635778,0.0001956757965469,-0.0001853464467213,-1.161851396831358,1.0881991229509118
58859.40624959779,-0.1064768098294734,2.944004313594317,17.232322965365917,18.933932063483788,17.084738075347712,1.51565738663168e-05,0.9999639773452592,0.9998936835524872,0.0001956808973856,-0.0001853546105235,-1.1619789371264582,1.0883846680809557
58859.41296410916,-0.1064768098294734,2.944004313594317,17.23283143292085,18.93459456337474,17.084847200712005,1.523727245682313e-05,0.9999639545522988,0.9998936362365252,0.0001956871836125,-0.0001853647514988,-1.1621374469908403,1.088615113545587
58859.41999336956,-0.1064768098294734,2.944004313594317,17.23335569956691,18.93526892720895,17.08495594627011,1.5322760362012187e-05,0.9999639305965552,0.9998935865854218,0.0001956937251374,-0.0001853753987336,-1.162303973055579,1.088857033391682
58859.42875591595,-0.1064768098294734,2.944004313594317,17.233997291043547,18.93608219928569,17.08508357657814,1.543073888954953e-05,0.9999639006015032,0.9998935245287645,0.0001957018229159,-0.0001853887134848,-1.1625123795651526,1.0891595421736404
58859.43685310009,-0.1064768098294734,2.944004313594317,17.23457804952712,18.936806537383287,17.085193846758095,1.5531878041265998e-05,0.9999638727565644,0.9998934670294576,0.0001957092494217,-0.0001854010565084,-1.162705746419165,1.0894399762094582
58859.45316425279,-0.1064768098294734,2.944004313594317,17.235711310003246,18.93818566871978,17.08539426755517,1.5739449991660087e-05,0.9999638163054372,0.9998933507726876,0.0001957240435391,-0.0001854260260889,-1.1630974697246823,1.090007387673572
58859.4554388127,-0.1064768098294734,2.944004313594317,17.235865340253344,18.93836943032281,17.085419966582478,1.5768791576841315e-05,0.9999638083962816,0.9998933345172818,0.0001957260887911,-0.0001854295184779,-1.1631523208730603,1.0900867678288069
58859.45798156043,-0.1064768098294734,2.944004313594317,17.236036347096984,18.9385723655396,17.085448056814673,1.580170496189121e-05,0.9999637995440508,0.9998933163330446,0.0001957283700172,-0.0001854334254894,-1.1632137031423015,1.0901755793778392
58859.46032633095,-0.1064768098294734,2.944004313594317,17.236192922924772,18.938757163149333,17.085473366277718,1.583215989152306e-05,0.9999637913712772,0.9998932995533526,0.0001957304687752,-0.0001854370309064,-1.163270365309658,1.0902575426404968
58859.46590625967,-0.1064768098294734,2.944004313594317,17.236561178028616,18.93918788875344,17.08553132828668,1.5905031862434645e-05,0.9999637718849724,0.9998932595794576,0.0001957354444801,-0.0001854456205658,-1.163405431055728,1.0904528461514624
58859.47410828917,-0.1064768098294734,2.944004313594317,17.23709117341376,18.939797801107332,17.085610820802824,1.6013145359043264e-05,0.9999637431480976,0.999893200715114,0.0001957427101284,-0.0001854582702624,-1.1636045290318835,1.0907405566696202
58859.47978418085,-0.1064768098294734,2.944004313594317,17.237449904598343,18.94020360356726,17.08566192981976,1.60886411943442e-05,0.9999637231980382,0.9998931599090712,0.0001957477042506,-0.0001854670393875,-1.1637426886415263,1.0909400817701511
58859.48767310355,-0.1064768098294734,2.944004313594317,17.237937364986326,18.940745406073255,17.085727782575937,1.619447386768677e-05,0.999963695384866,0.999893103099864,0.0001957545994099,-0.0001854792469158,-1.1639352195252786,1.0912179610586816
58861.39303676246,-0.0870633404701947,2.9176320188691007,17.297104518121937,18.91813076563406,17.072719874158565,1.939330910374293e-05,0.999959165795,0.9998854750324072,0.0001955549235833,-0.0001857139410253,-1.1896214184874387,1.1311083462922609
58861.40981467597,-0.0870633404701947,2.9176320188691007,17.297906460970104,18.919118985083532,17.072707374856943,1.915682215974398e-05,0.9999591554002646,0.9998854763600792,0.0001955461183609,-0.0001856969543496,-1.1895678478222689,1.1311496780422046
58861.42050263768,-0.0870633404701947,2.9176320188691007,17.298392405953134,18.91981439066393,17.072693531980647,1.900522364294991e-05,0.9999591489452012,0.9998854775997602,0.0001955405441005,-0.0001856861341833,-1.1895317940265535,1.1311743466331436
58861.43471888892,-0.0870633404701947,2.9176320188691007,17.299005909781314,18.920817980542697,17.07266590679746,1.880243958886174e-05,0.9999591405597416,0.9998854797225462,0.0001955331716325,-0.0001856717430244,-1.189481519220154,1.1312051603713071
58861.44744893283,-0.0870633404701947,2.9176320188691007,17.2995234571994,18.92178714963739,17.072630253838632,1.8619755715160903e-05,0.999959133244822,0.9998854820814544,0.0001955266104445,-0.000185658857266,-1.189434258847385,1.1312308205802293
58861.45454320816,-0.0870633404701947,2.9176320188691007,17.29979888327959,18.922353927354457,17.072605169435974,1.8517499714685565e-05,0.9999591292476704,0.9998854835834377,0.0001955229705672,-0.0001856516765842,-1.1894070043302332,1.1312443299753017
58861.46290215757,-0.0870633404701947,2.9176320188691007,17.300111510226554,18.92304454551973,17.07257026023982,1.8396604087223347e-05,0.9999591246107288,0.9998854855249902,0.0001955186970184,-0.000185643216165,-1.189374050548356,1.1312595225721516
58861.46972544687,-0.0870633404701947,2.9176320188691007,17.30035718481424,18.92362549929645,17.07253711460546,1.8297590240742225e-05,0.999959120883948,0.99988548724745,0.0001955152207513,-0.0001856363103196,-1.1893464776115588,1.131271343301751
58861.47977923643,-0.0870633404701947,2.9176320188691007,17.30070362869808,18.924507704601545,17.0724799981129,1.8151161754577654e-05,0.9999591154880564,0.9998854900104344,0.0001955101185335,-0.0001856261353323,-1.1893047492741768,1.1312878106601103
58861.49120607237,-0.0870633404701947,2.9176320188691007,17.3010749701268,18.92554505389055,17.072402032344584,1.7983962473263442e-05,0.9999591094929532,0.9998854934756966,0.0001955043482269,-0.0001856145713885,-1.1892557323965935,1.1313051549956583
58861.50504415305,-0.0870633404701947,2.9176320188691007,17.301492869823143,18.926844918428746,17.07228711930329,1.7780385346899283e-05,0.9999591024285508,0.999885498133985,0.0001954974010977,-0.0001856005681795,-1.1891941130314758,1.1313242089444333
58861.52029061968,-0.0870633404701947,2.9176320188691007,17.30191315403742,18.928324032523015,17.0721317386582,1.7554705905797498e-05,0.9999590948929048,0.9998855038506036,0.0001954897985178,-0.0001855851409303,-1.1891233644263377,1.1313427340758286
58872.07228221233,-0.1293416023254394,2.3866941914361757,16.897275083192042,18.505125228078228,16.810456925633723,-1.4944831205902826e-05,0.9999800099888284,0.9999385994132728,0.000193152177471,-0.0001749241206039,-0.912603754729799,0.8922976962097187
58872.07832717526,-0.1293416023254394,2.3866941914361757,16.897558026954854,18.505553810032765,16.810535512439674,-1.478060183550082e-05,0.9999800193442192,0.999938617493506,0.0001931464531883,-0.0001749177043095,-0.9125009151917852,0.8922021406966595
58872.08373372528,-0.1293416023254394,2.3866941914361757,16.8978159104743,18.505956855823488,16.81060720763825,-1.4635881037162532e-05,0.9999800277419556,0.999938633856015,0.0001931413209855,-0.0001749119617222,-0.9124076816888655,0.8921164816100873
58872.08904143075,-0.1293416023254394,2.3866941914361757,16.8980732547632,18.506370838394115,16.810678796561596,-1.44957874544064e-05,0.9999800360139882,0.9999386500949368,0.0001931362712747,-0.0001749063204909,-0.9123150036199932,0.8920322095700133
58872.10344164091,-0.1293416023254394,2.3866941914361757,16.89879191357444,18.50758323452989,16.810878961174286,-1.4125542526750104e-05,0.9999800585949724,0.9999386950243092,0.0001931225152966,-0.0001748909970536,-0.9120578531149308,0.8918026823528816
58872.11359247018,-0.1293416023254394,2.3866941914361757,16.899316280101953,18.508513637578982,16.811025266684048,-1.3873143871396924e-05,0.999980074633402,0.9999387274567192,0.0001931127705412,-0.0001748801790933,-0.9118716011726976,0.8916401071879684
58872.12486172442,-0.1293416023254394,2.3866941914361757,16.899915417800305,18.5096169493716,16.811192728446578,-1.3601197532274702e-05,0.9999800925554058,0.9999387641948964,0.0001931019065892,-0.0001748681531085,-0.911660032363242,0.8914588674892215
58872.13640281665,-0.1293416023254394,2.3866941914361757,16.900547319453818,18.510820639195178,16.81136971411335,-1.3331642663794833e-05,0.999980111036064,0.9999388026128746,0.0001930907319722,-0.0001748558192111,-0.9114381626189336,0.891272439035111
58872.23849143575,-0.1293416023254394,2.3866941914361757,16.90690633934404,18.52421588748299,16.813175587269313,-1.1331867448020395e-05,0.9999802799665118,0.9999391765655214,0.0001929899157648,-0.000174745887663,-0.909251978651082,0.8895878843016406
58872.24419285492,-0.1293416023254394,2.3866941914361757,16.907300342799008,18.52508411663155,16.81328910434353,-1.124006335727804e-05,0.9999802896844004,0.999939199214536,0.0001929841898042,-0.0001747397019941,-0.9091183140715016,0.8894919530516165
58872.25198859183,-0.1293416023254394,2.3866941914361757,16.907845413340773,18.526287624989543,16.813446475067558,-1.1117857688783996e-05,0.9999803030196,0.999939230478266,0.0001929763455897,-0.0001747312358339,-0.908933614525602,0.8893604703125435
58872.25899413929,-0.1293416023254394,2.3866941914361757,16.908341155479658,18.52738452756338,16.813589910392288,-1.1011297387420984e-05,0.999980315049881,0.999939258862509,0.0001929692820269,-0.0001747236195805,-0.9087657369429902,0.8892420074040661
58872.26676489402,-0.1293416023254394,2.3866941914361757,16.90889664097326,18.528617406099567,16.813750908867156,-1.089668826136064e-05,0.9999803284457972,0.9999392906661416,0.0001929614312253,-0.0001747151622108,-0.908577428576508,0.8891102653766564
58872.27399244608,-0.1293416023254394,2.3866941914361757,16.909417627483293,18.529778559030984,16.81390211209126,-1.079346434204508e-05,0.9999803409538088,0.9999393205463634,0.0001929541146891,-0.0001747072872791,-0.908400315925646,0.8889874128652662
58872.28115471028,-0.1293416023254394,2.3866941914361757,16.909937116462434,18.530942200344388,16.81405302002046,-1.0694364902073575e-05,0.9999803533947864,0.9999393504403457,0.0001929468506988,-0.0001746994750825,-0.9082229409114106,0.8888653669634285
58872.28635458551,-0.1293416023254394,2.3866941914361757,16.91031577045555,18.53179468627249,16.81416307377765,-1.06244000809557e-05,0.999980362455626,0.999939372319866,0.0001929415686708,-0.0001746937980715,-0.908093008094926,0.8887765718062091
58872.29550054915,-0.1293416023254394,2.3866941914361757,16.91098371548731,18.533308816155017,16.814357260434228,-1.0505367365900506e-05,0.9999803784506583,0.9999394111613196,0.0001929322616075,-0.0001746838020214,-0.90786212110751,0.8886200076917179
58872.30585803524,-0.1293416023254394,2.3866941914361757,16.911741136023586,18.53504448312895,16.814577425197445,-1.0376733284153796e-05,0.999980396653535,0.9999394556961286,0.0001929216967135,-0.0001746724649658,-0.9075970493314356,0.8884421149171307
58872.31581546177,-0.1293416023254394,2.3866941914361757,16.912467925362776,18.536732102677338,16.814788515158643,-1.02592021138413e-05,0.9999804142420492,0.9999394990562454,0.0001929115155971,-0.0001746615487223,-0.9073386330789124,0.8882705052705173
58872.32618691747,-0.1293416023254394,2.3866941914361757,16.913220924331224,18.5385075147648,16.81500689002129,-1.0143134000116973e-05,0.9999804326538788,0.9999395447840208,0.0001929008865998,-0.0001746501605761,-0.9070657616612312,0.8880911495660763
58872.47780736163,-0.1293416023254394,2.3866941914361757,16.922140747730605,18.5649313904605,16.81745023505655,-9.157425439330384e-06,0.9999807122109092,0.9999402765915713,0.0001927431437013,-0.0001744814490431,-0.9026602503214644,0.88539955022876
58876.11300236565,-0.3086108844727278,2.0239963453827823,16.72059365598809,18.285656091949775,16.686327591726847,-3.8084496655623925e-05,0.9999888522773956,0.999962234242155,0.0001935781333565,-0.0001679606933324,-0.7601585717385402,0.8055618978846301
58876.12045087569,-0.3086108844727278,2.0239963453827823,16.720827289439754,18.286305780054015,16.686352726565445,-3.782431930131878e-05,0.9999888513367567,0.9999622155029504,0.0001935921144975,-0.0001679514669942,-0.7601968225002014,0.8055544056690481
58876.1287989768,-0.3086108844727278,2.0239963453827823,16.72111675922789,18.287070809705003,16.686389899508434,-3.753368312976043e-05,0.9999888499488006,0.9999621937811192,0.0001936077189146,-0.0001679413525022,-0.7602428931110188,0.8055495157306921
58876.13561336281,-0.3086108844727278,2.0239963453827823,16.721373921881515,18.2877244897211,16.686427390785198,-3.729719753864191e-05,0.9999888485552646,0.9999621754884824,0.0001936204053852,-0.0001679332728807,-0.7602829977456305,0.8055482628068553
58876.22126605915,-0.3086108844727278,2.0239963453827823,16.725944671813206,18.29828495631714,16.687478736850835,-3.4382414846058917e-05,0.999988811370128,0.9999619032405924,0.0001937759692088,-0.0001678450649227,-0.7609754305828658,0.80573927590814
58881.11222917044,0.6321838474832475,2.3522812974612615,16.99353272247066,18.593114507839953,16.75410592063227,-1.7809818172971686e-05,0.9999724450459796,0.99992592778054,0.0001936906972082,-0.0001748415599756,-0.9032086257055414,0.9720659981184612
58881.11963995729,0.6321838474832475,2.3522812974612615,16.993109488187546,18.591760459907945,16.753768357236368,-1.7859732698698632e-05,0.9999724642830888,0.9999259935081884,0.0001936834608182,-0.0001748314376207,-0.9029497210932528,0.971858430778527
58881.12832474122,0.6321838474832475,2.3522812974612615,16.99262003202641,18.59019451044639,16.753373196833646,-1.7914387331714145e-05,0.9999724871235476,0.9999260711444078,0.0001936750358172,-0.0001748195002257,-0.9026448414532277,0.9716116050008968
58881.13506976557,0.6321838474832475,2.3522812974612615,16.992244357059953,18.58899418221686,16.75306686715196,-1.7953926155533608e-05,0.9999725050824012,0.9999261318904272,0.0001936685346655,-0.0001748101747994,-0.902406993302828,0.9714172479363824
58881.15513174782,0.6321838474832475,2.3522812974612615,16.99114675858165,18.585508567301396,16.752160681305607,-1.8056103711797693e-05,0.999972559628222,0.999926314865605,0.000193649422581,-0.0001747821694046,-0.9016942796351534,0.9708254314472424
58881.17197202628,0.6321838474832475,2.3522812974612615,16.990243646537387,18.58268409834114,16.7514085581117,-1.8123489652300347e-05,0.9999726067121252,0.9999264710688228,0.0001936336489549,-0.0001747583682012,-0.9010902449221604,0.970312803905855
58882.47370974579,-0.0840161265805364,2.527202163769355,16.867088486959407,18.38751804924132,16.68768756080014,-2.470369114090069e-05,0.9999784293151818,0.9999406033336048,0.0001929451361998,-0.0001721141939278,-0.8485165539997016,0.902827707771412
58882.48649939302,-0.0840161265805364,2.527202163769355,16.86618911580488,18.38641400542266,16.687212908547732,-2.532904451017767e-05,0.9999784838430604,0.9999407009070068,0.0001929395630654,-0.0001720832997541,-0.8480858100135988,0.90219314859675
58882.49639122103,-0.0840161265805364,2.527202163769355,16.86550699284898,18.385603081336168,16.686845710474138,-2.581626260489253e-05,0.9999785254964229,0.9999407749387424,0.0001929352967592,-0.0001720596238541,-0.84775885719797,0.901708493699256
58882.53845599107,-0.0840161265805364,2.527202163769355,16.86272863337755,18.382547526290058,16.685284454136223,-2.791783126803296e-05,0.9999786972931596,0.9999410753562707,0.0001929176205899,-0.0001719612704076,-0.8464320815125511,0.8997103409785501
58882.55166563658,-0.0840161265805364,2.527202163769355,16.861894029415687,18.381710599659485,16.68479463122834,-2.8586045666527177e-05,0.9999787493703556,0.9999411647402336,0.0001929122378068,-0.0001719312293423,-0.8460377628284247,0.8991049020388738
58883.44636288691,-0.0840161265805364,2.527202163769355,16.923399691629328,18.54333069216393,16.69885517167307,-5.9653555200361745e-05,0.999978966579542,0.9999397727821208,0.0001929035110944,-0.0001717601340151,-0.8589049814561165,0.8968714526504961
58883.46082348429,-0.0840161265805364,2.527202163769355,16.92753063070238,18.553944445903408,16.70061521690865,-5.9745464996969225e-05,0.9999789099353256,0.9999396218159494,0.0001929101464853,-0.0001717932260544,-0.8598321633570137,0.8975390008190891
58883.47617753607,-0.0840161265805364,2.527202163769355,16.931905883392826,18.565372152225994,16.702480128505215,-5.982897346105037e-05,0.9999788479091932,0.9999394575513726,0.000192917406312,-0.0001718295029647,-0.8608391006659869,0.8982698033578224
58883.49083715613,-0.0840161265805364,2.527202163769355,16.93607069657943,18.576410811069874,16.70425869372454,-5.98952763765223e-05,0.9999787868956486,0.9999392969341394,0.0001929245420995,-0.0001718652256205,-0.8618218957172521,0.8989885173858615
58884.06166831088,-0.0840161265805364,2.527202163769355,17.09636134434445,18.948318211832877,16.776561196411247,-5.3347110181029064e-05,0.9999752163381938,0.9999305249838254,0.0001933388679687,-0.0001739841728281,-0.9143281932462876,0.94094629549079
58884.06912233272,-0.0840161265805364,2.527202163769355,17.099045565561003,18.95267287217013,16.77765168657918,-5.315747469693412e-05,0.9999751564295452,0.9999303824865602,0.0001933458000191,-0.0001740199920621,-0.915171772469722,0.941649535582983
58884.07673942496,-0.0840161265805364,2.527202163769355,17.1018101832654,18.957139475475877,16.778776695784316,-5.296127600431982e-05,0.9999750949124546,0.999930236246457,0.0001933529179743,-0.0001740567793422,-0.9160373369812976,0.9423716435121764
58884.08461880725,-0.0840161265805364,2.527202163769355,17.104692412914318,18.961778309024343,16.779952115069865,-5.2755768040691774e-05,0.9999750309626084,0.9999300843103724,0.0001933603172036,-0.0001740950281821,-0.9169364336210252,0.94312229435324
58884.29581456511,-0.0840161265805364,2.527202163769355,17.187858515231536,19.096370806292143,16.814344802751165,-4.633582412040855e-05,0.9999732064464784,0.9999257802260848,0.0001935713713391,-0.0001751889691087,-0.9423422895440206,0.96453396338131
58908.17026248941,0.4893783759325742,4.084190468575086,16.91773176015298,18.502923655722363,16.539909268780576,-2.5708399114752503e-05,0.9999781376814304,0.9999398997015512,0.0001939741524945,-0.0001772023489793,-0.9583876934100768,1.0950879501244737
58908.17635348934,0.4893783759325742,4.084190468575086,16.91710755054535,18.50135971206288,16.53952748681567,-2.5662735035106487e-05,0.9999781459697804,0.9999399506987424,0.000193967196481,-0.0001771933918511,-0.9581719397404792,1.095075862677925
58908.18249866598,0.4893783759325742,4.084190468575086,16.916483803895062,18.49979248952581,16.539146146176908,-2.5618721376404013e-05,0.9999781543818904,0.9999400020759645,0.0001939601561809,-0.0001771843629991,-0.9579546524859676,1.095062452247738
58908.18851264444,0.4893783759325742,4.084190468575086,16.91587945943751,18.49826965353174,16.53877694197417,-2.5577640234259555e-05,0.9999781626629598,0.9999400522848612,0.0001939532445298,-0.0001771755346571,-0.9577423786696856,1.0950481490598476
58908.19312443856,0.4893783759325742,4.084190468575086,16.915420243658616,18.49710955732223,16.538496658597168,-2.554746839367963e-05,0.9999781690457374,0.9999400907395416,0.0001939479299298,-0.0001771687698823,-0.9575798480161406,1.0950363924073814
58908.1978994146,0.4893783759325742,4.084190468575086,16.914948763925864,18.49591574495252,16.538209190991946,-2.5517442715545823e-05,0.9999781756840078,0.9999401305112224,0.0001939424141544,-0.0001771617705133,-0.9574117954545984,1.0950235002626634
58908.20541972892,0.4893783759325742,4.084190468575086,16.91421470683395,18.49405137284768,16.537762392894063,-2.547264948822221e-05,0.9999781861999416,0.9999401930593986,0.0001939337002091,-0.000177150756765,-0.9571475942003678,1.095001715059296
58908.21105370398,0.4893783759325742,4.084190468575086,16.91367181992497,18.492667905930933,16.537432695013297,-2.544108487925504e-05,0.9999781941269532,0.9999402398464754,0.0001939271505715,-0.0001771425135423,-0.9569500410202962,1.09498421036433
58908.21785553342,0.4893783759325742,4.084190468575086,16.91302473797736,18.491013540565945,16.537040727404573,-2.5405242967248827e-05,0.9999782037527192,0.9999402962499248,0.0001939192189874,-0.0001771325706625,-0.9567119681305832,1.0949617296390088
58913.11770624296,0.0831332355737686,5.072757595494434,16.717350154676343,18.353523866796376,16.447967972737903,-3.302472531838488e-05,0.9999917086165716,0.9999680690989649,0.0001930698393763,-0.0001737911347067,-0.8639234081713565,0.9522159494128144
58913.11984407015,0.0831332355737686,5.072757595494434,16.717195298865065,18.35318751136655,16.44789289545566,-3.2984869669121136e-05,0.9999917147981832,0.9999680855471588,0.000193071770759,-0.0001737885041266,-0.8638592114740061,0.9521576122121862
58913.12199866492,0.0831332355737686,5.072757595494434,16.71704061431087,18.352845488673633,16.44781707977409,-3.294533390533652e-05,0.9999917210315058,0.9999681021507416,0.0001930737023691,-0.0001737858391967,-0.8637943322432542,0.9520986839653118
58913.12688087089,0.0831332355737686,5.072757595494434,16.716695125245597,18.352059636258204,16.4476447545254,-3.285808758665658e-05,0.9999917351678292,0.9999681398711752,0.0001930780241001,-0.0001737797498662,-0.8636466571506692,0.9519646618976492
58913.1312326764,0.0831332355737686,5.072757595494434,16.7163928521388,18.351347062561373,16.447490566059848,-3.278304237385037e-05,0.9999917477822348,0.999968173607078,0.0001930818120769,-0.0001737742630665,-0.8635142555957401,0.951844625994988
58913.13585154689,0.0831332355737686,5.072757595494434,16.716077652139898,18.350579027282972,16.447326357824597,-3.270618143619095e-05,0.9999917611849258,0.9999682095293848,0.0001930857666847,-0.0001737683791129,-0.8633729405474082,0.9517166360929418
58913.17364584579,0.0831332355737686,5.072757595494434,16.713685268437622,18.3439373263346,16.44596706353113,-3.218287713098168e-05,0.9999918713853174,0.9999685078458642,0.0001931156321386,-0.0001737179487026,-0.8621868550652869,0.9506471704067908
58913.1759117574,0.0831332355737686,5.072757595494434,16.713550746904964,18.343524135153448,16.445885002838864,-3.215735898017574e-05,0.9999918780215008,0.9999685259730254,0.0001931172843764,-0.0001737147987454,-0.862114098759658,0.950581825931808
58913.17819668357,0.0831332355737686,5.072757595494434,16.71341593650841,18.34310632669839,16.445802223471222,-3.213228394555544e-05,0.9999918847166304,0.9999685442793652,0.000193118934949,-0.0001737116081833,-0.8620405476433499,0.9505157959246718
58913.18301337288,0.0831332355737686,5.072757595494434,16.713134383998398,18.34222220500059,16.445627648633433,-3.208157728822713e-05,0.9999918988408014,0.9999685829581983,0.0001931223635436,-0.0001737048359976,-0.8618848967398968,0.9503761538597072
58913.18950758185,0.0831332355737686,5.072757595494434,16.712760015715816,18.341024220248325,16.44539219504866,-3.2017801889422236e-05,0.9999919179066864,0.9999686352964692,0.0001931268777179,-0.0001736956063421,-0.8616737516186997,0.9501869216416032
58913.19554654912,0.0831332355737686,5.072757595494434,16.71241675177348,18.339905778760556,16.445173268780962,-3.196318716953137e-05,0.9999919356591256,0.999968684158298,0.0001931309645835,-0.0001736869227112,-0.8614760960928252,0.9500099784625704
58990.43356373651,0.0,0.5526407838707166,16.18986395174358,17.887010733689785,16.553705943337604,-7.517659049315387e-05,1.000082026637277,1.0001115827785874,0.0001883408735533,-0.00017109894073,-0.7186103195563436,0.723578517333118
58990.4405141671,0.0,0.5526407838707166,16.19003609931854,17.887506466483945,16.5538190936645,-7.476589213153822e-05,1.0000822819462294,1.0001118814483576,0.0001883375133401,-0.0001711044418417,-0.7183542978659885,0.7229184443594942
58990.44692313454,0.0,0.5526407838707166,16.190187414282818,17.887972448159058,16.553919115648675,-7.43875347279184e-05,1.0000825172537595,1.0001121567720042,0.0001883344149115,-0.0001711094954658,-0.7181179775417927,0.722309876417601
58991.4212408063,0.0,0.626759886468688,16.177164058735595,17.852130362033893,16.549348182151686,-2.9688073999972e-05,1.000112487243528,1.0001481798787146,0.0001879144029702,-0.0001714471462737,-0.6816251059675807,0.6406370127116197
58991.42582181944,0.0,0.626759886468688,16.177126642542863,17.852060492579668,16.549283492520757,-2.9558161162247532e-05,1.000112590134958,1.0001483097211306,0.0001879128007071,-0.0001714463278864,-0.6814589475545747,0.640329201309049
58991.43023440662,0.0,0.626759886468688,16.177088805890918,17.851995157464078,16.549216127111368,-2.9433720156255573e-05,1.000112688904318,1.000148434429671,0.0001879112608999,-0.0001714455205424,-0.6812989999309855,0.640033418830701
58996.42543902676,0.0,0.7977189157579164,16.13087429730118,17.85438085323308,16.54305993176726,-7.925053225614727e-05,1.0000987177948448,1.0001311755358904,0.0001882390995276,-0.0001715935406135,-0.7180056501116855,0.6802074772439214
58996.4313389031,0.0,0.7977189157579164,16.13106050174863,17.854834875105777,16.543151772189784,-7.925261276143875e-05,1.0000986533966474,1.000131047495741,0.0001882417560282,-0.0001716096925685,-0.7184767016032411,0.680610285406873
58996.43649562579,0.0,0.7977189157579164,16.13122730476623,17.855229591129046,16.54322593453242,-7.925395200828439e-05,1.000098597160699,1.0001309355108725,0.000188244082188,-0.0001716238568558,-0.7188893733443594,0.6809628469216167
59002.26255715715,-0.9670107476413248,1.3221399426489842,17.038242707366233,18.94102005197511,17.1352147150056,7.689605730977669e-05,1.0000554298750062,1.0000147066092988,0.0001936005352304,-0.000200134994959,-1.41636807365088,1.180409760398738
59002.27563827232,-0.9670107476413248,1.3221399426489842,17.039219698650026,18.94127596334716,17.13602785714829,7.666264128888372e-05,1.0000553557454206,1.0000145232897566,0.0001936064139802,-0.0002001908095248,-1.4177596768220395,1.1812502588699016
59003.39506522796,-0.9670107476413248,1.3221399426489842,17.12474796767789,18.98730488872119,17.21677491944617,6.7729766962452e-05,1.0000495960135958,0.9999993559353658,0.0001940964973605,-0.0002043971431743,-1.5268702559335896,1.2391540902029576
59003.4022028583,-0.9670107476413248,1.3221399426489842,17.12517169512013,18.98730160821319,17.217260055875503,6.79737468568724e-05,1.0000495639025364,0.999999272096028,0.000194103464821,-0.0002044237213802,-1.5275428788110066,1.2394732618086803
59003.40898642513,-0.9670107476413248,1.3221399426489842,17.12557721830163,18.98729931584279,17.217709473008288,6.820764774969227e-05,1.00004953341564,0.9999991924173226,0.0001941101155032,-0.0002044490410951,-1.5281831019288763,1.239776501997529
59032.4069563026,0.3955833911895752,0.8404825212777246,17.54553180281573,19.00088089771923,18.04140599509341,-4.189915722265249e-05,0.9998528653471112,0.9996900040072828,0.0002066614919893,-0.0002609871345869,-2.524622532517232,1.6662352921459085
59032.40896322676,0.3955833911895752,0.8404825212777246,17.54504022243916,19.00036958791925,18.041178110560175,-4.191881154554832e-05,0.9998528792857472,0.999690090995483,0.0002066547624113,-0.0002609409881144,-2.5242976269876976,1.665673399049091
59032.41102040067,0.3955833911895752,0.8404825212777246,17.54453668016932,18.999843844169856,18.040944281598097,-4.193900246159686e-05,0.9998528937111004,0.999690180557533,0.0002066477477324,-0.0002608935525597,-2.5239643465794765,1.6650976108557258
59033.41931191651,0.3562945313751697,0.8351924524811339,17.384982697261645,18.94227073487619,17.987517120839957,-6.981800684347227e-05,0.9998563539616888,0.9997241792180328,0.0002018527356558,-0.0002423137201567,-2.3823559028658483,1.4849450111440017
59033.42083790121,0.3562945313751697,0.8351924524811339,17.38480146827683,18.942252460043974,17.987457136479502,-6.987733694865368e-05,0.9998563529487936,0.999724192607948,0.0002018521728198,-0.0002423049998104,-2.3822116936248428,1.4848226486874037
59033.4223800129,0.3562945313751697,0.8351924524811339,17.384618493730237,18.942233358075523,17.987396150111955,-6.993722825424904e-05,0.9998563519940906,0.9997242061468514,0.0002018516192431,-0.000242296226427,-2.3820661697674987,1.4846990611131914
59034.41398363565,1.0783312441781163,0.9207159204421425,17.296475811843745,18.933630730025577,17.964146367157667,-7.206498094197253e-05,0.9998870710815372,0.99976322119735,0.0002019125645069,-0.0002380662965261,-2.3236169761792285,1.3395678495578336
59034.41517352224,1.0783312441781163,0.9207159204421425,17.29639002690526,18.93358345396644,17.96412153216473,-7.202419787866192e-05,0.9998871395997886,0.9997633027480992,0.000201911656233,-0.0002380597990071,-2.32358147784655,1.3393162362376412
59034.41629938925,1.0783312441781163,0.9207159204421425,17.29630894151196,18.933538812517803,17.964097998581437,-7.19855766134406e-05,0.9998872044285586,0.9997633799022082,0.0002019107955154,-0.0002380536523296,-2.3235479553819185,1.3390782128859489
59035.41523176768,1.0783312441781163,0.9207159204421425,17.286274852611836,19.0171767750686,17.972075164285073,-5.0145418435977384e-05,0.9999158532450414,0.999794765804464,0.000201386007342,-0.0002355226156655,-2.3159643182740544,1.2364027968570075
59035.41685435358,1.0783312441781163,0.9207159204421425,17.286297894832142,19.017353016236672,17.972100954169655,-5.013662464274973e-05,0.9999158439368252,0.999794746525844,0.0002013861727631,-0.0002355239971173,-2.3159836058812666,1.2364388870422462
59035.41842136571,1.0783312441781163,0.9207159204421425,17.28632022470037,19.01752272125643,17.972125575309157,-5.0128141050870736e-05,0.9999158348472006,0.999794727782926,0.0002013863360115,-0.0002355253415991,-2.3160023184000447,1.2364741256583591
59035.45671221435,1.0783312441781163,0.9207159204421425,17.286897589772884,19.02153075087209,17.97265693592869,-4.992231977636234e-05,0.9999155834125724,0.9997942333608986,0.0002013913902888,-0.0002355612375467,-2.3164855392809884,1.2374483819697464
59035.45995925077,1.0783312441781163,0.9207159204421425,17.28695011297605,19.02185963267396,17.97269737111494,-4.990488028785559e-05,0.9999155596168292,0.9997941883634616,0.0002013919128997,-0.0002355645397411,-2.316528798023099,1.2375406114526282
59035.46303159063,1.0783312441781163,0.9207159204421425,17.28700043641292,19.022169426466167,17.972735201538473,-4.988836369142457e-05,0.9999155367626356,0.9997941453670458,0.0002013924209075,-0.0002355676998582,-2.3165700559055247,1.2376292047087376
59036.44838497703,1.5160002261400225,0.9401645652908318,17.350808542381287,19.181209584799035,18.018720574381224,-3.139528313454878e-05,0.9999065381771268,0.9997786851640192,0.0002021352309647,-0.0002370143543284,-2.343678512219111,1.282141900118602
59036.45419992092,1.5160002261400225,0.9401645652908318,17.351194571620102,19.18178616357805,18.018898779001383,-3.1227295141664226e-05,0.999906510786674,0.9997786289336448,0.0002021414342002,-0.0002370230016696,-2.343901320600865,1.2823897877210038
59036.45920614892,1.5160002261400225,0.9401645652908318,17.351529623981893,19.18227676040476,18.019050623893246,-3.1082941310184074e-05,0.9999064873996448,0.9997785807897372,0.000202146769512,-0.000237030462841,-2.3440935201137,1.2826033325695236
59058.45043493233,-0.3575157560408115,0.3290110234995981,17.675431012455345,19.43845741683864,18.58597491443639,-1.956133128380616e-05,0.999893711488602,0.9997433169790984,0.0001998905785894,-0.0002589463589631,-2.621869071812165,1.5743639173606334
59058.45408748482,-0.3575157560408115,0.3290110234995981,17.67541168319741,19.438444966856544,18.585955687933584,-1.9425920673898245e-05,0.9998937110980718,0.9997433141643548,0.0001998937304854,-0.000258945441903,-2.6218779288723537,1.5743628850300897
59058.4577590882,-0.3575157560408115,0.3290110234995981,17.675394084899875,19.438429454111755,18.58593545074807,-1.928992263660622e-05,0.999893710680044,0.9997433111971004,0.000199896889067,-0.0002589445352009,-2.621886851096279,1.5743623831144764
59058.46909828318,-0.3575157560408115,0.3290110234995981,17.675350890152195,19.438364349475236,18.585867786262625,-1.887079288175498e-05,0.999893709229152,0.9997433011576972,0.0001999065763938,-0.0002589418328499,-2.621914524958867,1.5743642148658996
59058.47567357882,-0.3575157560408115,0.3290110234995981,17.675333210704924,19.43831612071944,18.58582545325489,-1.8628461627468576e-05,0.9998937082782,0.9997432947277748,0.0001999121425244,-0.0002589403351747,-2.621930653674365,1.5743676098092505
59059.46057617372,-0.6052992083132267,0.3044845277623352,17.70920411983886,19.517723017347645,18.605149324901152,-1.8217442509493663e-05,0.9998928714833132,0.9997367664167492,0.0001991195751426,-0.0002597934379371,-2.625393730775049,1.5923805354607032
59059.46482866589,-0.6052992083132267,0.3044845277623352,17.709367603312227,19.51800100550283,18.605211248541192,-1.8368064116659557e-05,0.999892863280068,0.999736718028418,0.0001991119701746,-0.0002598022057633,-2.6254249271610237,1.5925413088483862
59059.46892316349,-0.6052992083132267,0.3044845277623352,17.709527395712236,19.518268741693017,18.605269777130207,-1.8513188540899155e-05,0.9998928553097156,0.9997366713559142,0.0001991047050648,-0.0002598106780723,-2.625455278727572,1.5926969776499462
59060.46457700524,-0.5539111532270908,0.3372216009532287,17.810729341929648,19.712595928466115,18.66805745537341,-2.2248446942242088e-05,0.9998878819734136,0.9997244836367044,0.0002014816905204,-0.0002626215048024,-2.646213691315471,1.6615584355809971
59060.46816614689,-0.5539111532270908,0.3372216009532287,17.81112572193694,19.71310616216824,18.66823493419375,-2.212675842972468e-05,0.9998878526112142,0.99972442867955,0.0002015052410481,-0.0002626372327477,-2.6463322143961854,1.6619256347803455
59060.47182148246,-0.5539111532270908,0.3372216009532287,17.811530584799282,19.713624888146914,18.66841386246017,-2.2002339653546693e-05,0.9998878226382926,0.999724372479603,0.000201529279011,-0.000262653335376,-2.6464530837725593,1.662300451095966
59061.45026070984,-0.5539111532270908,0.3372216009532287,17.971670141949634,19.972891395506696,18.7629110324219,9.29074145549921e-06,0.9998780632759822,0.9996971937172332,0.0002077217565094,-0.0002711587002759,-2.6789651429505823,1.7895932884785968
59061.45322189522,-0.5539111532270908,0.3372216009532287,17.972129636098654,19.973583191355125,18.76321045887429,9.358326015988832e-06,0.9998780310752418,0.999697079592054,0.0002077365432742,-0.0002711960671737,-2.679056970603015,1.7900378878515064
59061.45618439613,-0.5539111532270908,0.3372216009532287,17.972590409399402,19.9742726339651,18.763509794431386,9.425823229328424e-06,0.999877998860824,0.9996969653269052,0.0002077513083479,-0.0002712334942989,-2.6791488023836636,1.7904828594002955
59061.45952682151,-0.5539111532270908,0.3372216009532287,17.973111620583275,19.975047302066063,18.763847259524148,9.501836650336082e-06,0.9998779625160296,0.9996968363020508,0.0002077679330172,-0.0002712757732807,-2.679252367215305,1.7909851036336903
59061.46645476829,-0.5539111532270908,0.3372216009532287,17.974196762849104,19.976642219296657,18.7645459101346,9.658924351825454e-06,0.9998778871871892,0.9996965685176172,0.0002078022768311,-0.0002713635801756,-2.6794668818432097,1.7920268105321593
59063.43481546696,-0.5539111532270908,0.3372216009532287,18.275061560704696,20.259533011854828,18.952268434012467,6.52466530764584e-05,0.9998640504963082,0.999652982082531,0.0002108337301661,-0.0002921833334129,-2.73752143434348,2.0406172467690125
59063.43964509702,-0.5539111532270908,0.3372216009532287,18.275256553231195,20.25897801655016,18.95239316597947,6.543101955504778e-05,0.9998640482175796,0.9996530295319046,0.0002108200293539,-0.0002921998010145,-2.737644272241521,2.0409502663182435
59063.44440271495,-0.5539111532270908,0.3372216009532287,18.275446005803065,20.258420272212124,18.952514326326423,6.561202232274692e-05,0.9998640461198028,0.9996530766522306,0.0002108063607766,-0.0002922158638037,-2.737764777200283,2.041276887676051
59063.4492355779,-0.5539111532270908,0.3372216009532287,18.275635838867657,20.25784276372125,18.952635617242265,6.579525022072225e-05,0.9998640441376904,0.9996531248946372,0.0002107923003233,-0.0002922320197076,-2.7378866730962823,2.041607222778137
59063.45665084958,-0.5539111532270908,0.3372216009532287,18.275922119054776,20.25693582350774,18.952818113333965,6.607510562150572e-05,0.999864041386935,0.9996531996356476,0.0002107703804691,-0.0002922564951847,-2.7380726816140015,2.042111233964107
59064.4484531218,-0.5294482903555036,0.3648384904587329,18.288223480353103,20.14428064557279,18.962154796810495,7.43140399829781e-05,0.9998660984582384,0.9996612709725932,0.0002032488757582,-0.0002933859923142,-2.7455933822422462,2.08441903714974
59064.45321477839,-0.5294482903555036,0.3648384904587329,18.288013472109775,20.143483256526203,18.962045964811093,7.420461509941741e-05,0.9998661165691176,0.9996612809821098,0.0002031945950742,-0.0002933857922201,-2.7455474982079013,2.084531525040063
59064.46691425422,-0.5294482903555036,0.3648384904587329,18.28740779652386,20.141116637238753,18.961716204093797,7.38851127845218e-05,0.9998661689437512,0.9996613088101586,0.0002030381157086,-0.0002933850803217,-2.7454129944228716,2.0848520064726355
59065.44944361355,-0.6939654722809792,0.4061172805596362,18.252656865877334,20.02034404426037,18.943722004831887,4.725142525265709e-05,0.9998704282812456,0.9996630726700456,0.0001931557404072,-0.0002932240110984,-2.7340152737134837,2.1010534080088643
59065.45728907536,-0.6939654722809792,0.4061172805596362,18.2519611577715,20.018834454773113,18.943354587219957,4.706444270159374e-05,0.9998704638792704,0.999663097762752,0.0001930967389507,-0.0002932233883752,-2.733940288433952,2.101150108366356
59074.43849132219,-0.3941756822168826,0.94458396536508,18.11914912377859,19.938549217317917,18.97696158640887,3.150272941261782e-05,0.9998613508996036,0.9996602522363944,0.0002219817973674,-0.0002849512264457,-2.706431170373072,1.935528740613158
59074.44623920653,-0.3941756822168826,0.94458396536508,18.119018855072778,19.93872402512824,18.977102725768177,3.151921716751998e-05,0.9998612524747824,0.9996600890231296,0.0002219887932366,-0.000284923858186,-2.7063250300938138,1.935164731138888
59074.45235078943,-0.3941756822168826,0.94458396536508,18.118923783018143,19.938899974584764,18.97722065681215,3.153212284702004e-05,0.9998611746927104,0.9996599599793412,0.0002219941952451,-0.0002849022331532,-2.7062410696196366,1.934877373637823
59074.47330407115,-0.3941756822168826,0.94458396536508,18.118713519908063,19.939798890752016,18.977678225408763,3.157570126256963e-05,0.999860907059242,0.9996595155546028,0.0002220119379444,-0.0002848278468506,-2.705951632693699,1.933890683557056
59074.48033807985,-0.3941756822168826,0.94458396536508,18.1187049362974,19.940217195226648,18.977853397295213,3.159009900016593e-05,0.9998608168819112,0.999659365667411,0.0002220176245965,-0.0002848027901435,-2.7058539195004614,1.9335589334963563
59098.45089091571,0.5864711962640285,1.0324176069166089,18.36615203053369,20.150016546787736,19.284372969329947,-7.514152427684899e-06,0.999752049872384,0.9995395060001436,0.0001389227372498,-0.0001315027727297,-1.5312612224255429,1.207153568162113
59098.45359996818,0.5864711962640285,1.0324176069166089,18.366377304516064,20.15020005435735,19.284479278521182,-7.551149437754993e-06,0.9997520196776324,0.9995394487308784,0.0001389252888819,-0.000131511009662,-1.5313819108894478,1.2073872107692818
59098.45642722299,0.5864711962640285,1.0324176069166089,18.36661170168918,20.15038867605167,19.28458907809587,-7.590534042269756e-06,0.9997519878024536,0.9995393885609294,0.0001389279630787,-0.00013151960822,-1.5315078525561054,1.2076320028943368
59098.4805079079,0.5864711962640285,1.0324176069166089,18.368583365272485,20.15188232394764,19.28547978184559,-7.957081883383576e-06,0.999751701698048,0.999538859952548,0.0001389511875942,-0.0001315929210848,-1.5325798568412738,1.2097551882705204
59098.48990880972,0.5864711962640285,1.0324176069166089,18.36934370195324,20.15241466062335,19.285807696464477,-8.114738186516604e-06,0.9997515831525504,0.9995386460648156,0.0001389604612334,-0.0001316215690977,-1.532997933053003,1.2106018296723473
59099.44957483334,0.5864711962640285,1.0324176069166089,18.46857718749558,20.242750564846173,19.332320747340653,-2.9131026911567324e-05,0.9997364265030608,0.9995160531651976,0.0001397955840127,-0.0001339561221104,-1.5678999190837384,1.2942053373675089
59099.45755240268,0.5864711962640285,1.0324176069166089,18.469317636901444,20.24331562463394,19.332505504815096,-2.9186263346073313e-05,0.9997363492126488,0.9995159502298114,0.0001397985998056,-0.0001339679136823,-1.5680980347688618,1.2946433889531055
59099.46875637699,0.5864711962640285,1.0324176069166089,18.470357750040716,20.244110836540127,19.332747364616356,-2.9260069616374945e-05,0.9997362423128394,0.9995158083211996,0.0001398027198931,-0.0001339842599945,-1.5683736356501117,1.2952507698205125
59099.47488598297,0.5864711962640285,1.0324176069166089,18.470927268882516,20.244547997937413,19.3328734587631,-2.929859495355076e-05,0.9997361846410702,0.9995157319928104,0.0001398049171381,-0.0001339930973082,-1.5685231114361895,1.295579204378518
59099.47877934638,0.5864711962640285,1.0324176069166089,18.471289306574548,20.24482684724096,19.332952029541623,-2.9322387609722817e-05,0.9997361483068304,0.9995156839901316,0.0001398062919701,-0.0001339986718225,-1.5686175763526595,1.2957864044602083
59099.49033670423,0.5864711962640285,1.0324176069166089,18.472365901662045,20.245661856261393,19.33318186725648,-2.938992936797022e-05,0.9997360418055056,0.9995155436803465,0.0001398102782735,-0.0001340150428605,-1.5688958077072317,1.2963950282483985
59109.44352075378,1.4836492538452148,0.7707222231650022,17.901369419333044,19.57960470546203,18.96557123080567,-8.446881879912294e-05,0.9997710009744528,0.9996006881989188,0.0001356826179187,-0.0001181950246917,-1.2914822475810606,1.1365901949899917
59109.44863502263,1.4836492538452148,0.7707222231650022,17.901396331630902,19.579940240635416,18.965644274572007,-8.451680460504271e-05,0.9997709986937748,0.9996006856999508,0.0001356834253971,-0.0001181944297269,-1.2914552537058377,1.1366498201642723
59109.45395196506,1.4836492538452148,0.7707222231650022,17.901423409009308,19.58028790134206,18.96571851311784,-8.456652666601435e-05,0.9997709962840527,0.9996006830101404,0.0001356842697034,-0.0001181938351623,-1.2914276385850498,1.1367121377367226
59109.48395000346,1.4836492538452148,0.7707222231650022,17.901560750652852,19.58222685912156,18.966106124921687,-8.48439041268432e-05,0.9997709819520456,0.9996006660856523,0.0001356891251292,-0.0001181909371436,-1.291280378179943,1.1370700050874418
59118.3608108556,0.6017963252961636,0.6009561804502219,18.295668238815544,19.886491213663337,19.04351612770067,-2.8259431908277855e-05,0.9997458522195172,0.999547697354321,0.0001382223936151,-0.0001266268543289,-1.5007432808056231,1.3729610197389728
59118.36481029908,0.6017963252961636,0.6009561804502219,18.29574151028786,19.886312221462457,19.04351672122012,-2.8224416983722568e-05,0.9997458468409738,0.9995476888390388,0.0001382213124371,-0.0001266248425587,-1.5007794122706113,1.3729807807173038
59118.36944366302,0.6017963252961636,0.6009561804502219,18.29582563775681,19.886105635336296,19.043515646680337,-2.8184100929470595e-05,0.9997458406343176,0.9995476790288818,0.0001382200516043,-0.0001266225185812,-1.5008210296389013,1.3730035634129154
59118.39542913311,0.6017963252961636,0.6009561804502219,18.29627677619057,19.884976609477096,19.043475148288945,-2.7963061547358284e-05,0.999745806312216,0.9995476251015932,0.0001382128138359,-0.0001266096303507,-1.5010496347339104,1.3731292113366955
59118.4050858171,0.6017963252961636,0.6009561804502219,18.29643266217636,19.88457694849794,19.04344547797934,-2.788317005430444e-05,0.999745793768932,0.999547605533839,0.0001382100511871,-0.000126604910237,-1.5011325100529975,1.3731750212341345
59118.4525370488,0.6017963252961636,0.6009561804502219,18.297070495634905,19.88284759085387,19.043192118890147,-2.7509278547040753e-05,0.9997457338114056,0.9995475131107602,0.0001381958870768,-0.0001265823681282,-1.5015233383699162,1.3733937555442348
59118.45953429667,0.6017963252961636,0.6009561804502219,18.297145730219512,19.88262186729457,19.04314131932945,-2.74568743625039e-05,0.9997457252072952,0.9995475000071112,0.000138193714033,-0.000126579147078,-1.5015786595453977,1.3734251788863363
59118.46601588,0.6017963252961636,0.6009561804502219,18.29721114078025,19.88241775262254,19.043091612447014,-2.740898095017825e-05,0.9997457172920026,0.9995474879897762,0.0001381916814407,-0.0001265761895253,-1.5016293728795342,1.3734541096345774
59118.47598267891,0.6017963252961636,0.6009561804502219,18.297303725805033,19.882111922751395,19.043010516238603,-2.733656864516196e-05,0.9997457052235093,0.9995474697371076,0.0001381885187031,-0.0001265716924796,-1.5017063583240366,1.373498274920364
59118.47979109036,0.6017963252961636,0.6009561804502219,18.297336553329732,19.88199727695569,19.042978123475113,-2.730929858345306e-05,0.9997457006450218,0.9995474628351098,0.0001381872982175,-0.0001265699908728,-1.5017354559776233,1.3735150506866838
59118.48345220784,0.6017963252961636,0.6009561804502219,18.297366786017953,19.881888059120953,19.042946289940573,-2.728329344032651e-05,0.9997456962608432,0.9995474562378766,0.0001381861186637,-0.0001265683640359,-1.501763261754117,1.3735311266328012
59118.4883866692,0.6017963252961636,0.6009561804502219,18.29740548285811,19.881742219488988,19.042902351755032,-2.7248571952045388e-05,0.9997456903785944,0.9995474474047952,0.0001381845190973,-0.000126566185523,-1.5018004801031877,1.373552716092184
59118.49288364673,0.6017963252961636,0.6009561804502219,18.29743870290199,19.88161048715512,19.042861321479023,-2.7217259481549732e-05,0.9997456850446468,0.9995474394135458,0.00013818305155,-0.0001265642145548,-1.501834140291748,1.3735723151704085
59118.49729696458,0.6017963252961636,0.6009561804502219,18.297469412658824,19.881482113728545,19.04282018319887,-2.7186838421698943e-05,0.999745679834798,0.9995474316254076,0.0001381816021859,-0.0001265622938599,-1.5018669345805111,1.3735914803261635
59118.50172249036,0.6017963252961636,0.6009561804502219,18.297498329561417,19.881354112949623,19.04277810691188,-2.7156642694411236e-05,0.9997456746353054,0.9995474238699036,0.0001381801397088,-0.0001265603816306,-1.501899581051124,1.373610630909219
59118.50461961608,0.6017963252961636,0.6009561804502219,18.297516243447756,19.88127062937462,19.042750135375293,-2.7137044273743035e-05,0.9997456712449576,0.9995474188222336,0.0001381791773595,-0.0001265591373981,-1.5019208233209629,1.3736231316379526
59118.50739893433,0.6017963252961636,0.6009561804502219,18.297532674495766,19.88119071802801,19.042722996908743,-2.7118369084730867e-05,0.9997456680024824,0.9995474140016836,0.0001381782504486,-0.0001265579494791,-1.5019411055355312,1.3736350976802552
59119.35003130062,0.6043794583529234,0.8363357665667881,18.301223930043065,19.85986960698164,19.039309382981777,-2.8268094228080716e-05,0.9997451475934368,0.999546911039305,0.0001377310433385,-0.0001266612112932,-1.5039419696376228,1.377326692861117
59119.36081561423,0.6043794583529234,0.8363357665667881,18.30143528634725,19.859609991648018,19.039332606499883,-2.8332136510203057e-05,0.9997451461550688,0.9995469147658046,0.0001377246150512,-0.0001266683861503,-1.5039277719275033,1.3773795412142498
59119.39169023267,0.6043794583529234,0.8363357665667881,18.30203574462621,19.85904405233702,19.039319204456977,-2.850986455104815e-05,0.9997451425412796,0.9995469262936244,0.0001377065081469,-0.0001266893594032,-1.503885013048621,1.3775308047370671
59119.40060436583,0.6043794583529234,0.8363357665667881,18.302204693467942,19.85893319299949,19.039288795061537,-2.855940039904779e-05,0.99974514163285,0.9995469298489396,0.0001377013692134,-0.0001266955262847,-1.5038721462029931,1.3775744477525051
59119.4471875578,0.6043794583529234,0.8363357665667881,18.30301961206635,19.85875778750494,19.038892834877856,-2.880246446008885e-05,0.9997451378184598,0.9995469499592616,0.0001376752502669,-0.0001267284694952,-1.5038018643013922,1.3778020539408613
59119.45525596389,0.6043794583529234,0.8363357665667881,18.30314647532239,19.858785923472237,19.038785148873195,-2.884151295835126e-05,0.9997451373105322,0.999546953688098,0.0001376708629177,-0.0001267342855594,-1.503789267378709,1.3778413667915783
59119.46260248197,0.6043794583529234,0.8363357665667881,18.30325787615026,19.85882237102088,19.03867824075977,-2.8876194826384144e-05,0.9997451368856808,0.9995469571425156,0.0001376669059467,-0.0001267396065276,-1.503777712516715,1.377877126473403
59119.47254874501,0.6043794583529234,0.8363357665667881,18.303402191430205,19.85888546784131,19.03852083279141,-2.892176843856524e-05,0.9997451363666487,0.999546961906869,0.0001376616078908,-0.0001267468469592,-1.503761954402489,1.3779254814272617
59119.47663096771,0.6043794583529234,0.8363357665667881,18.303459182133487,19.85891518665751,19.038452230429023,-2.8939997643955452e-05,0.9997451361720447,0.9995469638907502,0.0001376594536098,-0.0001267498302629,-1.5037554529410482,1.377945306604309
59119.48084020595,0.6043794583529234,0.8363357665667881,18.30351654246617,19.858947766150553,19.03837917158792,-2.8958496174051304e-05,0.9997451359824684,0.99954696595335,0.000137657244854,-0.0001267529132037,-1.503748730696771,1.377965735108982
59119.48617996807,0.6043794583529234,0.8363357665667881,18.303587216292737,19.858991494839,19.038283223068312,-2.8981519053268383e-05,0.999745135758008,0.999546968594366,0.0001376544614822,-0.0001267568338214,-1.5037401783218929,1.3779916298216333
59119.49069403642,0.6043794583529234,0.8363357665667881,18.303645098771888,19.859030167879418,19.038199373268817,-2.900058658177856e-05,0.9997451355821,0.9995469708479728,0.0001376521249919,-0.0001267601563436,-1.5037329290233032,1.378013501825228
59119.49525471307,0.6043794583529234,0.8363357665667881,18.303701809624144,19.8590704590603,19.03811221746377,-2.9019475596366632e-05,0.9997451354171212,0.9995469731440336,0.0001376497799507,-0.0001267635205019,-1.5037255888616716,1.378035581720117
59119.50141211924,0.6043794583529234,0.8363357665667881,18.30377549366601,19.859126178850087,19.037990837187888,-2.9044366427138027e-05,0.9997451352144776,0.9995469762740008,0.0001376466391217,-0.0001267680737361,-1.5037156567297068,1.3780653622562649
59119.50607834457,0.6043794583529234,0.8363357665667881,18.303829081059668,19.859168936417024,19.037896152445377,-2.9062751513552117e-05,0.999745135076112,0.9995469786685196,0.0001376442785425,-0.0001267715325636,-1.5037081156394592,1.3780879070525105
59119.51061168472,0.6043794583529234,0.8363357665667881,18.303879244215707,19.859210519695377,19.03780204978548,-2.9080210370511683e-05,0.9997451349540944,0.9995469810131196,0.0001376420016366,-0.0001267748994528,-1.5037007796800277,1.378109789639263
59120.35989932461,0.6043794583529234,0.8363357665667881,18.300066819095537,19.840728578419743,19.03257637089833,-2.0056601813969345e-05,0.999745167623052,0.9995473342239544,0.0001376823429026,-0.0001273055197446,-1.5041767846583476,1.381619041446152
59120.36449927494,0.6043794583529234,0.8363357665667881,18.30021824661202,19.840668466840366,19.032564044355535,-1.9955146878375406e-05,0.9997451669286356,0.9995473325177766,0.0001376850249456,-0.0001273075596665,-1.504198746875213,1.3816407438835732
59120.36985396957,0.6043794583529234,0.8363357665667881,18.30039782559314,19.840609901736755,19.03254579207586,-1.9837090374529105e-05,0.9997451660884836,0.9995473304268442,0.0001376881656804,-0.0001273099305736,-1.504224681946207,1.38166621949253
59120.39709666192,0.6043794583529234,0.8363357665667881,18.301357304331273,19.840520611439885,19.032386923567636,-1.9237887184512323e-05,0.9997451612690108,0.9995473179996835,0.0001377044410858,-0.0001273219390655,-1.5043628554321231,1.3817995157181109
59120.4072552398,0.6043794583529234,0.8363357665667881,18.30173016484293,19.84058573423857,19.03229895971769,-1.9015391893345375e-05,0.9997451592311116,0.9995473125789552,0.0001377106300902,-0.0001273263979207,-1.504417078093686,1.381850870911956
59120.45849649928,0.6043794583529234,0.8363357665667881,18.303657183428193,19.8417957744716,19.031621830468527,-1.7906623254780865e-05,0.9997451468285324,0.999547278357138,0.0001377427251143,-0.0001273488003052,-1.5047135402078458,1.382124833717561
59120.46718398213,0.6043794583529234,0.8363357665667881,18.303981043143366,19.842128626559575,19.03147281633384,-1.7721629031748312e-05,0.9997451443575132,0.9995472713691874,0.0001377482962977,-0.0001273525927419,-1.5047676806766452,1.3821739148901877
59120.47532741279,0.6043794583529234,0.8363357665667881,18.304281171566583,19.84246795512127,19.031325496879635,-1.7549197897802506e-05,0.9997451419399566,0.9995472644944582,0.0001377535488297,-0.0001273561484824,-1.5048194718462076,1.3822206576277158
59120.49789204272,0.6043794583529234,0.8363357665667881,18.305087457542157,19.843527759691906,19.030882707469367,-1.707691214966194e-05,0.9997451347164276,0.9995472437696328,0.0001377682444955,-0.00012736601188,-1.5049683033783594,1.382354017152803
59120.50466268816,0.6043794583529234,0.8363357665667881,18.305319970457745,19.8438749684143,19.030741031914285,-1.693693042792784e-05,0.999745132395103,0.9995472370610036,0.0001377726914249,-0.0001273689763786,-1.5050145032293665,1.3823951666905785
59120.51481069626,0.6043794583529234,0.8363357665667881,18.30565836367742,19.8444160116172,19.030522066471256,-1.6728757213152498e-05,0.9997451287796943,0.999547226573504,0.0001377793860821,-0.000127373425574,-1.5050850964696918,1.3824578536243992
59121.3250543128,0.6056043803691865,0.7656605207280326,18.324897217247056,19.87350520195667,19.038039468250595,-1.5302806497414367e-05,0.9997441496334448,0.9995442727831813,0.0001382277923105,-0.0001278529313934,-1.5164530562640346,1.3930347788333306
59121.34509147851,0.6056043803691865,0.7656605207280326,18.32643651176259,19.875992780226884,19.038713430132077,-1.5687433589984894e-05,0.99974411105934,0.9995441567398416,0.0001382339957235,-0.0001278678398774,-1.516838145405556,1.3934149446099378
59121.35399303671,0.6056043803691865,0.7656605207280326,18.327116577567363,19.87714605908107,19.03900170106372,-1.5862715492937597e-05,0.9997440938484258,0.9995441049843526,0.000138236668108,-0.000127874470978,-1.5170094571150716,1.3935844318587405
59121.36264875194,0.6056043803691865,0.7656605207280326,18.32777414341793,19.878294550187167,19.03927230252363,-1.6035681839737237e-05,0.999744077073746,0.9995440545531687,0.0001382392174912,-0.0001278809223043,-1.5171761338014145,1.3937495508796791
59121.41208782221,0.6056043803691865,0.7656605207280326,18.331409389475212,19.885320355973217,19.040528772699616,-1.7068768160904707e-05,0.9997439806815708,0.9995437650119589,0.0001382528512276,-0.0001279177889656,-1.5181285381859664,1.3946972291013138
59121.42018070368,0.6056043803691865,0.7656605207280326,18.331976856006865,19.88653866148051,19.040670723387457,-1.7244784558621533e-05,0.999743964834231,0.999543717452976,0.000138254932951,-0.000127923819586,-1.5182842763742948,1.3948528827096978
59121.43519250379,0.6056043803691865,0.7656605207280326,18.333002999036207,19.888839715983853,19.040878823528818,-1.7576091896152078e-05,0.999743935408148,0.999543629177252,0.0001382586829293,-0.0001279349969666,-1.518572851959446,1.3951418252844865
59121.44263427117,0.6056043803691865,0.7656605207280326,18.333498108755496,19.88999578955648,19.040957091510624,-1.7742577927580037e-05,0.999743920810472,0.9995435854022888,0.0001382604882424,-0.0001279405323483,-1.5187157201061463,1.3952851298855853
59121.4532640562,0.6056043803691865,0.7656605207280326,18.33418869275273,19.89165914440675,19.04104245300595,-1.7982884729934596e-05,0.9997438999525796,0.9995435228742902,0.0001382630053292,-0.0001279484311826,-1.518919530418386,1.3954898589094176
59121.45713650891,0.6056043803691865,0.7656605207280326,18.33443521510789,19.892267527336823,19.04106624487345,-1.8071143049820555e-05,0.9997438923530836,0.9995435000983584,0.00013826390431,-0.0001279513061521,-1.5189936932458423,1.3955644432684542
59121.46169969668,0.6056043803691865,0.7656605207280326,18.33472212488807,19.89298543392643,19.041089525038327,-1.8175623739929137e-05,0.9997438833980284,0.9995434732638908,0.0001382649513142,-0.0001279546919854,-1.5190810204298977,1.3956523270067
59121.4666668077,0.6056043803691865,0.7656605207280326,18.33502992069716,19.893767560219715,19.041109235555183,-1.828993413152796e-05,0.9997438736507842,0.9995434440606928,0.0001382660758419,-0.0001279583749798,-1.51917599399798,1.3957479802417652
59121.47106617301,0.6056043803691865,0.7656605207280326,18.33529851678135,19.894460363294854,19.04112198910989,-1.8391677051460913e-05,0.9997438650185632,0.9995434182026643,0.0001382670586492,-0.0001279616346541,-1.5192600349458012,1.395832687693722
59121.47515765642,0.6056043803691865,0.7656605207280326,18.33554485291905,19.895104328786616,19.041130044785497,-1.848671352677216e-05,0.9997438569916016,0.999543394161548,0.0001382679615652,-0.0001279646641147,-1.519338126012198,1.3959114532148142
59121.47903109343,0.6056043803691865,0.7656605207280326,18.335774924852007,19.895713322831988,19.04113442270216,-1.8577047668700383e-05,0.999743849393754,0.9995433714090952,0.0001382688064989,-0.0001279675301808,-1.5194119917997757,1.395986006157554
59121.48188354461,0.6056043803691865,0.7656605207280326,18.335942369343055,19.896161203734184,19.04113569783599,-1.864379354111801e-05,0.9997438437995986,0.9995433546590458,0.0001382694225881,-0.0001279696395314,-1.5194663464776248,1.3960408972024745
59121.48478787182,0.6056043803691865,0.7656605207280326,18.336111104600526,19.89661657217345,19.041135353075703,-1.8711945114294166e-05,0.999743838104711,0.9995433376092844,0.0001382700445403,-0.0001279717861087,-1.5195216526789608,1.3960967760310032
59121.48905500487,0.6056043803691865,0.7656605207280326,18.33635575566041,19.897284137589367,19.041131944534964,-1.8812422638586853e-05,0.9997438297396906,0.9995433125689932,0.0001382709485596,-0.0001279749377815,-1.5196028403811257,1.396178853697339
59121.49479944084,0.6056043803691865,0.7656605207280326,18.336678859803925,19.89817938126324,19.04112215707734,-1.8948328151137193e-05,0.9997438184832094,0.9995432788799112,0.0001382721471961,-0.0001279791763661,-1.5197119986370582,1.396289301753475
59121.50001675345,0.6056043803691865,0.7656605207280326,18.336965963923557,19.89898828339583,19.04110839679435,-1.9072389567721567e-05,0.9997438082648968,0.9995432483046268,0.0001382732175956,-0.000127983021614,-1.5198109975365115,1.3963895636794603
59122.3639301747,0.6056043803691865,0.7656605207280326,18.347928724453872,19.92290426117586,19.049081054488543,-3.9372471679303304e-05,0.9997426468726848,0.9995399179690166,0.0001382267261796,-0.000128430977049,-1.5302237155705618,1.408412235188108
59122.3691397915,0.6056043803691865,0.7656605207280326,18.34795088529568,19.922927763060777,19.04912842018891,-3.944925613340216e-05,0.9997426441364824,0.9995399117885788,0.0001382253729945,-0.0001284322333516,-1.530241787828383,1.4084480252145033
59122.43754164258,0.6056043803691865,0.7656605207280326,18.34813362238828,19.92292890538572,19.049625545393965,-4.0363612436967696e-05,0.999742611844754,0.9995398429733972,0.0001382069937354,-0.0001284474275981,-1.530441384608474,1.4088863685600668
59122.44120321517,0.6056043803691865,0.7656605207280326,18.34813763819537,19.922909473120292,19.04964410290296,-4.04074696573438e-05,0.9997426102983584,0.9995398399119816,0.0001382059806892,-0.0001284481750763,-1.5304501784692168,1.4089082476160044
59122.44493250112,0.6056043803691865,0.7656605207280326,18.34814117724696,19.922887502841736,19.049661834051253,-4.045158875949228e-05,0.99974260874155,0.9995398368564896,0.0001382049461534,-0.0001284489297321,-1.5304589461275613,1.4089303727402898
59122.46125991506,0.6056043803691865,0.7656605207280326,18.348150451527857,19.922765341367224,19.049723967554392,-4.063815900604242e-05,0.9997426021384884,0.9995398242129128,0.000138200385147,-0.0001284521556563,-1.530495121078528,1.4090253828091528
59122.46364938506,0.6056043803691865,0.7656605207280326,18.348151001479536,19.922743905077052,19.04973073736291,-4.066455451042376e-05,0.9997426012008184,0.999539822461602,0.000138199713477,-0.0001284526172107,-1.5305001173456676,1.4090390370134642
59122.4659556857,0.6056043803691865,0.7656605207280326,18.348151346366585,19.92272235070175,19.049736662032004,-4.0689809356626515e-05,0.999742600302635,0.9995398207949622,0.0001381990642056,-0.0001284530601709,-1.5305048685328952,1.4090521561360505
59122.46938369853,0.6056043803691865,0.7656605207280326,18.348151528239196,19.92268874253137,19.04974432904614,-4.0726943211569114e-05,0.9997425989799716,0.9995398183605766,0.0001381980973926,-0.0001284537140003,-1.530511802017389,1.4090715479409592
59122.47187548388,0.6056043803691865,0.7656605207280326,18.348151417340254,19.92266313330471,19.04974902222787,-4.0753631105165714e-05,0.999742598027774,0.9995398166230636,0.0001381973933258,-0.0001284541858443,-1.5305167459453437,1.4090855629667716
59122.47432968616,0.6056043803691865,0.7656605207280326,18.348151112339757,19.9226369383296,19.04975289961554,-4.077966520283547e-05,0.999742597097494,0.9995398149379828,0.0001381966988223,-0.0001284546477706,-1.5305215367721747,1.4090993005711494
59122.47749590624,0.6056043803691865,0.7656605207280326,18.34815043790612,19.922601716992553,19.04975677995115,-4.081288277382914e-05,0.999742595908338,0.9995398128023006,0.0001381958013,-0.000128455239622,-1.5305276029886596,1.409116927433703
59122.47930533114,0.6056043803691865,0.7656605207280326,18.348149913158224,19.92258086626848,19.049758416067515,-4.0831678336702905e-05,0.9997425952343092,0.9995398116010922,0.0001381952876222,-0.0001284555757904,-1.5305310120300215,1.409126952292771
59122.48120917226,0.6056043803691865,0.7656605207280326,18.348149253671657,19.922558359667654,19.049759670992614,-4.085130697953506e-05,0.9997425945294456,0.9995398103522908,0.0001381947465479,-0.0001284559278867,-1.5305345538754074,1.409137462329734
59122.48413594603,0.6056043803691865,0.7656605207280326,18.348148029087195,19.92252262353337,19.04976064776508,-4.0881185950451086e-05,0.9997425934544928,0.9995398084625712,0.0001381939135824,-0.0001284564659483,-1.5305399089853895,1.409153543882458
59122.48792374238,0.6056043803691865,0.7656605207280326,18.348146074322585,19.92247432685269,19.04976015337628,-4.091932039985727e-05,0.999742592078745,0.999539806070738,0.0001381928334906,-0.0001284571565407,-1.5305466789311903,1.409174221327513
59122.49144498967,0.6056043803691865,0.7656605207280326,18.34814389385183,19.922427354044192,19.04975785997869,-4.0954228141566824e-05,0.9997425908153296,0.9995398039013704,0.0001381918273399,-0.0001284577927363,-1.5305528110737112,1.4091933078597882
59122.50959452745,0.6056043803691865,0.7656605207280326,18.34812752449735,19.922153422792164,19.049715951033008,-4.1125767579739525e-05,0.9997425845364412,0.9995397935355526,0.0001381866111937,-0.0001284609843729,-1.5305819929297166,1.409289643611868
59122.51183234702,0.6056043803691865,0.7656605207280326,18.348124956889848,19.922115944110665,19.0497070687618,-4.114593634794499e-05,0.9997425837888604,0.9995397923507942,0.0001381859647045,-0.0001284613678717,-1.530585314253465,1.409301288568791
59122.51401150916,0.6056043803691865,0.7656605207280326,18.348122349829236,19.92207866408736,19.04969759078677,-4.1165367472518584e-05,0.9997425830663984,0.9995397912165256,0.0001381853344862,-0.0001284617392273,-1.5305884910285037,1.409312579839266
59123.50267041942,0.6056043803691865,0.7656605207280326,18.353560934008776,19.92083874968214,19.059778753576996,-2.0501182098368095e-05,0.9997424230087536,0.9995401072689382,0.0001379679252342,-0.0001285271036291,-1.5302121549623182,1.4128044945184812
59123.50719522536,0.6056043803691865,0.7656605207280326,18.35359479231058,19.920766987054037,19.05960167010747,-2.0233612901625137e-05,0.9997424212318748,0.9995401072504676,0.0001379678753313,-0.0001285274340785,-1.5302206403318552,1.4128281691600282
59123.51178147107,0.6056043803691865,0.7656605207280326,18.35362841760077,19.920695180663554,19.059420583427777,-1.996045009934861e-05,0.9997424194042532,0.9995401071689528,0.0001379678394181,-0.0001285277740067,-1.5302295086936208,1.412852378234129
59124.49563164287,0.6152381785213947,0.7610474854691532,18.35680446450361,19.921128081219877,19.06626010412445,2.4164518024572495e-05,0.9997414668066712,0.999537876832032,0.00013815078497,-0.0001288908361449,-1.5415112770041746,1.422344847466145
59124.49799533641,0.6152381785213947,0.7610474854691532,18.356795594622664,19.921138933375214,19.066229153638563,2.4180919372598405e-05,0.9997414634890772,0.9995378667042596,0.0001381513823556,-0.000128892425015,-1.541558967778499,1.4223750797499553
59124.5003273618,0.6152381785213947,0.7610474854691532,18.356786765965055,19.921150347548114,19.06619897645833,2.419674806952828e-05,0.9997414602127426,0.9995378566990802,0.0001381519714935,-0.000128893994807,-1.5416060793741204,1.4224049275476265
59124.50358610386,0.6152381785213947,0.7610474854691532,18.356774341384952,19.92116746925308,19.06615746065739,2.4218281530149458e-05,0.9997414556291512,0.9995378426963256,0.0001381527943289,-0.0001288961920707,-1.541672011378964,1.4224466704830765
59124.50634960496,0.6152381785213947,0.7610474854691532,18.356763764961435,19.921183054177664,19.06612290541661,2.4236009500959498e-05,0.9997414517373368,0.9995378308019756,0.0001381534917219,-0.0001288980587317,-1.5417280132657936,1.4224821004985968
59126.23692247141,0.6248719766736031,0.8768582484958695,18.43052256795002,20.078614446990592,19.1438529499022,1.167536559272757e-06,0.9997389270108696,0.9995317034916354,0.0001381247708649,-0.0001300229802679,-1.5734761624644118,1.4436196680576725
59126.24243681756,0.6248719766736031,0.8768582484958695,18.43060401285829,20.078293888898735,19.1439532879843,1.1304660439203176e-06,0.9997389206356248,0.9995316982945924,0.0001381226851422,-0.0001300250777078,-1.5735237911421474,1.4436693013917616
59129.20883618453,0.375598456710577,1.553835737576818,18.42825327964899,20.01362842580967,19.143028518379637,-5.626130523687502e-07,0.9997379775899804,0.9995295408159413,0.0001389675114499,-0.0001313322486016,-1.5804400236968947,1.4648159157727965
59129.21015796957,0.375598456710577,1.553835737576818,18.4282429995947,20.013613269990145,19.143027536761604,-5.993462201016459e-07,0.9997379780429289,0.9995295403539656,0.0001389684033318,-0.0001313327257879,-1.580444449810816,1.464818027502912
59129.21163315378,0.375598456710577,1.553835737576818,18.428231427882373,20.01359546678766,19.14302619764729,-6.405154901182309e-07,0.9997379785478288,0.9995295398624292,0.000138969391895,-0.0001313332544651,-1.580449377570753,1.4648203292664488
59129.30072617247,0.375598456710577,1.553835737576818,18.42736534236725,20.01096806983459,19.142484456367196,-3.4807475199982356e-06,0.9997380076401894,0.9995295605349456,0.000139014732817,-0.0001313570589736,-1.5807207394787153,1.4648453974357192
59129.30330630764,0.375598456710577,1.553835737576818,18.427336672732935,20.01085387916279,19.142457506705306,-3.5738306960466156e-06,0.9997380084357692,0.9995295627084232,0.0001390155947258,-0.0001313574947367,-1.5807277475342754,1.4648425959809972
59129.30581005778,0.375598456710577,1.553835737576818,18.427308752261045,20.010741500273,19.14243094420494,-3.664765872245699e-06,0.999738009204951,0.9995295649076692,0.0001390164051983,-0.0001313579031098,-1.580734497924664,1.464839677444536
59130.1249000458,0.2310230098664761,1.0632809695815708,18.4199333869414,19.996025451521092,19.1408183972567,-4.220049746661217e-05,0.9997381300563368,0.9995329008649768,0.0001380335456553,-0.000130846197281,-1.5802370054598656,1.4556230225543252
59130.13056129716,0.2310230098664761,1.0632809695815708,18.41981267409301,19.99575491406924,19.140807331935864,-4.2216009339063414e-05,0.9997381311917664,0.999532904792145,0.0001380246640364,-0.000130842122309,-1.5802268530174524,1.4555580696314958
59130.13676892437,0.2310230098664761,1.0632809695815708,18.41968029441487,19.995441976504516,19.14079477288429,-4.222802154374493e-05,0.9997381324529298,0.9995329086456576,0.000138014958443,-0.0001308376794778,-1.5802157045309964,1.4554872381897097
59130.20801448463,0.2310230098664761,1.0632809695815708,18.41822432317866,19.990991125283255,19.140567573194975,-4.200677282095054e-05,0.9997381481556024,0.9995329205766684,0.0001379062061916,-0.0001307886230809,-1.580086374789916,1.45470317520964
59130.20957828692,0.2310230098664761,1.0632809695815708,18.41819494021339,19.99088278078388,19.140559868795265,-4.1994803455722673e-05,0.9997381485259704,0.999532920203698,0.0001379038766065,-0.0001307875868284,-1.5800835044542452,1.454686554461348
59130.21104958386,0.2310230098664761,1.0632809695815708,18.41816744308412,19.99078068856176,19.140552476557975,-4.198327409389757e-05,0.9997381488754518,0.9995329198290546,0.0001379016871906,-0.0001307866134853,-1.580080802552985,1.4546709397490818
59130.294034661,0.2310230098664761,1.0632809695815708,18.416909649729025,19.98518434964016,19.13986965605449,-4.093219147014924e-05,0.9997381702143928,0.9995328635574994,0.000137782110512,-0.0001307342822688,-1.5799260629817595,1.4538256355121504
59130.29716180326,0.2310230098664761,1.0632809695815708,18.41687322482279,19.984988257066753,19.139835131433223,-4.087796171248043e-05,0.9997381710819836,0.9995328601694924,0.0001377777626634,-0.0001307324104884,-1.5799201334215416,1.453795124331382
59130.29987500586,0.2310230098664761,1.0632809695815708,18.41684211071697,19.98481912880213,19.139804898427855,-4.083009635511263e-05,0.9997381718385228,0.9995328571603018,0.0001377740001168,-0.0001307307924664,-1.5799149824620322,1.4537687298531692
59132.45197190606,0.0595931857824325,1.239799778629822,18.39829596331412,19.94514582151561,19.125030308623664,-2.781855773482903e-05,0.9997395021523936,0.9995361513467615,0.0001394446145646,-0.0001316203751219,-1.5761293606989,1.4515865945384712
59132.45710491603,0.0595931857824325,1.239799778629822,18.398382604725207,19.9454333233929,19.1250288458488,-2.7872073911497877e-05,0.9997395001114356,0.9995361564070044,0.0001394509225822,-0.000131626316794,-1.5761690328288012,1.4516427750495609
59132.49288141232,0.0595931857824325,1.239799778629822,18.398910495722262,19.947486814910647,19.124944600387135,-2.8209999218224578e-05,0.999739484365167,0.9995361842732756,0.0001394934599201,-0.0001316677507966,-1.5764568414216955,1.4520436149591187
59132.49716074964,0.0595931857824325,1.239799778629822,18.398965757180857,19.947734213816933,19.124927142108387,-2.8246346847339627e-05,0.999739482305302,0.999536186747735,0.0001394983815578,-0.0001316727083429,-1.5764925723169871,1.452092630256005
59132.50114535249,0.0595931857824325,1.239799778629822,18.39901588925966,19.94796415813741,19.12490970999065,-2.8279415335987884e-05,0.9997394803537444,0.9995361888883656,0.0001395029324396,-0.0001316773245463,-1.5765260896499391,1.4521384721815984
59132.5176665266,0.0595931857824325,1.239799778629822,18.39921123897721,19.9489089150826,19.124826729859212,-2.840858297002263e-05,0.9997394719186607,0.9995361960918274,0.0001395214755828,-0.0001316964644797,-1.576667586434934,1.452330610640275
59132.51995960828,0.0595931857824325,1.239799778629822,18.39923688898188,19.949038429590644,19.12481401356521,-2.842550400081047e-05,0.9997394707043852,0.9995361968797564,0.0001395240079171,-0.0001316991209084,-1.576687545016383,1.452357539903955
59135.4235554578,0.1609846353530883,1.5629569637782792,18.475878765720704,20.05988114702708,19.1466644909928,3.495511515616762e-05,0.9997349136133092,0.9995220937034957,0.0001376674437072,-0.0001319120337587,-1.607374562600575,1.4872987323620193
59135.42638231411,0.1609846353530883,1.5629569637782792,18.47586860380873,20.059872651235818,19.146647954791923,3.499858772818929e-05,0.9997349111577534,0.9995220888515708,0.0001376634865213,-0.0001319064780962,-1.6073591883583993,1.4872891048362735
59135.45073744332,0.1609846353530883,1.5629569637782792,18.47573860677869,20.05977120774236,19.14644038434268,3.53669767911029e-05,0.9997348903826646,0.9995220488142617,0.0001376293752699,-0.0001318580783492,-1.6072210978679895,1.4872009049093342
59135.45529077692,0.1609846353530883,1.5629569637782792,18.47570623222396,20.05974510575588,19.146389809386964,3.543462876171156e-05,0.9997348865742092,0.9995220416789902,0.0001376229945374,-0.0001318489239206,-1.607194164989086,1.4871833743460583
59135.47840110696,0.1609846353530883,1.5629569637782792,18.475505651531098,20.059565861722863,19.1460853179245,3.577209164615254e-05,0.999734867609958,0.9995220071556912,0.000137590593163,-0.0001318019502017,-1.6070520768565493,1.487089368617434
59135.48027998246,0.1609846353530883,1.5629569637782792,18.475486803414327,20.059547349998866,19.146057442623743,3.579909498512058e-05,0.9997348660949346,0.9995220044728348,0.0001375879577622,-0.0001317980938616,-1.6070401303760469,1.4870813576487127
59135.48215447005,0.1609846353530883,1.5629569637782792,18.47546763525195,20.05952822245171,19.146029218073217,3.582597059657909e-05,0.9997348645874528,0.9995220018147638,0.0001375853283452,-0.000131794240947,-1.607028152821254,1.487073310353761
59135.48530723071,0.1609846353530883,1.5629569637782792,18.475434585213247,20.05949452667978,19.145980843665416,3.587102795570292e-05,0.9997348620609844,0.9995219973857647,0.0001375809054616,-0.000131787748046,-1.607007874630812,1.487059651456958
59135.48749105684,0.1609846353530883,1.5629569637782792,18.475411103874382,20.059470035028003,19.145946696062396,3.5902130895931094e-05,0.9997348603175966,0.9995219943485631,0.0001375778415779,-0.0001317832413737,-1.6069937309736892,1.4870500993030658
59135.48966212722,0.1609846353530883,1.5629569637782792,18.47538728849072,20.059444726360255,19.145912248633028,3.593296541860661e-05,0.9997348585897616,0.9995219913539404,0.0001375747953641,-0.0001317787535457,-1.6069795908600526,1.4870405291486204
59135.50214732868,0.1609846353530883,1.5629569637782792,18.47524148550316,20.0592794810017,19.145705355516096,3.6108609356100986e-05,0.9997348487572706,0.9995219746127074,0.0001375572731396,-0.0001317528008918,-1.606896747572491,1.4869840681952513
59135.5041151599,0.1609846353530883,1.5629569637782792,18.475217171616713,20.059250201800957,19.14567151239053,3.613603291547588e-05,0.9997348472236508,0.999521972048558,0.0001375545107433,-0.0001317486880095,-1.606883453381962,1.4869749479878671
59135.50597891203,0.1609846353530883,1.5629569637782792,18.47519381917884,20.05922161668207,19.14563918217359,3.6161940784971954e-05,0.999734845775184,0.9995219696387018,0.0001375518942859,-0.0001317447870448,-1.606870802920347,1.4869662546984377
59135.5080854453,0.1609846353530883,1.5629569637782792,18.475167049055234,20.059188289081423,19.145602329955896,3.619114715243769e-05,0.9997348441427616,0.999521966936786,0.0001375489368042,-0.000131740371352,-1.606856435021196,1.4869563640754742
59135.51131218801,0.1609846353530883,1.5629569637782792,18.475125281055032,20.059135097081494,19.145545276444892,3.623572776698994e-05,0.999734841651975,0.9995219628429972,0.0001375444062033,-0.0001317335939818,-1.606834283625339,1.4869410803792642
59146.18631883501,-0.8676761910319328,1.21460656283755,18.478591626365272,20.06943909379032,19.139385780850905,5.6416941781087066e-05,0.9997338280597672,0.9995124930716668,0.000140300973507,-0.0001398698761178,-1.6701358295032005,1.5261082084684154
59146.18889347664,-0.8676761910319328,1.21460656283755,18.47877959698088,20.069526753598744,19.13941991752117,5.660218963631351e-05,0.999733816077866,0.9995124233694412,0.0001403104811797,-0.0001399070889882,-1.6704368237580618,1.5263667186943315
59146.19153703251,-0.8676761910319328,1.21460656283755,18.478973302411127,20.069619138683663,19.13945522923425,5.679250609832155e-05,0.9997338037655276,0.9995123517562348,0.0001403202468122,-0.0001399453195467,-1.6707460643753769,1.5266323175634444
59146.19509251169,-0.8676761910319328,1.21460656283755,18.479234939313752,20.06974721154814,19.13950314338696,5.704864962671139e-05,0.9997337871903976,0.9995122553670784,0.0001403333867262,-0.0001399967726318,-1.6711622835440272,1.5269898075078858
59146.20185896332,-0.8676761910319328,1.21460656283755,18.479736319026856,20.07000313032123,19.139595681592237,5.753667018431231e-05,0.9997337555970962,0.99951207170038,0.0001403584107298,-0.000140094802177,-1.6719553487158294,1.5276710012896988
59146.22676532564,-0.8676761910319328,1.21460656283755,18.48161895816663,20.071085255826855,19.139952116832,5.933914741433611e-05,0.9997336387549308,0.9995113930987478,0.0001404507126839,-0.0001404568541628,-1.6748852252183766,1.5301879379976566
59146.22940195549,-0.8676761910319328,1.21460656283755,18.481821503890146,20.071212937491556,19.139991353877953,5.953051736274912e-05,0.9997336263352816,0.9995113210282734,0.0001404605012504,-0.0001404952928224,-1.6751963655933844,1.5304552584419135
59146.23199927074,-0.8676761910319328,1.21460656283755,18.48202160891023,20.071341209657135,19.140030295385003,5.971913656843551e-05,0.9997336140913996,0.9995112499892684,0.0001404701470444,-0.0001405331789826,-1.6755030485136737,1.530718755269656
59146.2344599215,-0.8676761910319328,1.21460656283755,18.48221170877512,20.071465024803533,19.140067454805425,5.989792482803709e-05,0.9997336024831466,0.9995111826487292,0.000140479288201,-0.0001405690905378,-1.6757937607877285,1.5309685359354743
59146.23701563624,-0.8676761910319328,1.21460656283755,18.482409685819725,20.07159599358755,19.140106326676936,6.008371655654765e-05,0.9997335904175588,0.9995111126660404,0.0001404887854886,-0.000140606408891,-1.6760958753200683,1.5312281191615147
59152.07316741649,-1.8827998153865335,1.505931943405189,19.30690106692443,20.767655596810172,19.39780295176301,7.045784512325058e-05,0.9997029929043062,0.9994184623349088,0.0001425375918594,-0.0001987419717743,-2.2095486009394913,2.0005932139608547
59152.07963928657,-1.8827998153865335,1.505931943405189,19.30615148448378,20.765985468041432,19.397355394701936,7.019657246871438e-05,0.9997030098702204,0.9994185638564156,0.0001425233442772,-0.000198709143547,-2.20940184886353,2.000375035567414
59152.14603726396,-1.8827998153865335,1.505931943405189,19.297801232549407,20.748271927555376,19.39219782602981,6.822281190376824e-05,0.9997032197067616,0.999419590656358,0.0001424036227089,-0.0001983706589405,-2.207848917908144,1.997978164186585
59152.14731310626,-1.8827998153865335,1.505931943405189,19.29763213696449,20.747920901855924,19.3920904648682,6.819700543563444e-05,0.9997032243555918,0.9994196101369393,0.000142401775893,-0.0001983641243435,-2.2078182564004756,1.997929346812136
59152.1486515207,-1.8827998153865335,1.505931943405189,19.297454523402305,20.74755221747636,19.391977576767104,6.817040588125953e-05,0.9997032292565996,0.9994196305633364,0.000142399856193,-0.0001983572680054,-2.207786058692794,1.9978780258626123
59152.33795991486,-1.8827998153865335,1.505931943405189,19.272962011749563,20.69095061361995,19.37512606198045,6.874950860548665e-05,0.9997041485178731,0.9994224358657944,0.0001422909239602,-0.0001973739215601,-2.202921982272611,1.9895629375102768
59152.34945490316,-1.8827998153865335,1.505931943405189,19.27154889883498,20.68734568650601,19.37409665080978,6.90264293616001e-05,0.9997042172192486,0.9994226018553264,0.0001422933691038,-0.0001973133050715,-2.2026084701791646,1.988995351859828
59152.3914666913,-1.8827998153865335,1.505931943405189,19.2662773960007,20.674286728618757,19.37029258774377,7.023195883207938e-05,0.9997044790130312,0.999423205458682,0.0001423095617796,-0.000197090835942,-2.2014469080853347,1.9868655831454176
59152.3981794905,-1.8827998153865335,1.505931943405189,19.26541096397913,20.67222852222843,19.369676475288216,7.045121363564957e-05,0.999704522334498,0.999423301503036,0.0001423131483669,-0.0001970551522625,-2.2012590892743353,1.9865174307466993
59152.4050958723,-1.8827998153865335,1.505931943405189,19.264509015115696,20.67011913820957,19.369038702404513,7.068438938790848e-05,0.9997045673818336,0.999423400355802,0.000142317116661,-0.0001970183465406,-2.2010649532357487,1.9861565119820592
59152.42720395371,-1.8827998153865335,1.505931943405189,19.261554355499424,20.66346687607123,19.36697803736359,7.147746502943776e-05,0.9997047141022004,0.9994237156759892,0.0001423315933271,-0.0001969004246203,-2.2004402545999455,1.984988052353185
59152.43195750395,-1.8827998153865335,1.505931943405189,19.26090499868105,20.662057702475476,19.366531308837313,7.16571542927684e-05,0.9997047461773364,0.9994237833521532,0.0001423350502466,-0.000196875015028,-2.2003051258048623,1.9847339188972355
59152.43656450926,-1.8827998153865335,1.505931943405189,19.260271634618125,20.660700315324764,19.366097722612185,7.183429548397909e-05,0.999704777437448,0.999423848903655,0.0001423385129566,-0.0001968503701853,-2.200173894189964,1.9844866553585632
59152.44188146112,-1.8827998153865335,1.505931943405189,19.259536219688258,20.659144663399857,19.365596930029383,7.204233508788414e-05,0.9997048137248372,0.9994239245115518,0.0001423426445351,-0.0001968219047233,-2.2000221136438594,1.9842001158973204
59152.44747593491,-1.8827998153865335,1.505931943405189,19.258757856929115,20.657521293777705,19.365070012267424,7.226532617900786e-05,0.999704852146078,0.9994240040156278,0.0001423471455261,-0.000196791927018,-2.199862037108092,1.983897274032166
59152.45227294689,-1.8827998153865335,1.505931943405189,19.25808720275914,20.656141044245448,19.364618599830113,7.245981295414657e-05,0.9997048852837624,0.9994240721475128,0.0001423511282391,-0.0001967662007918,-2.1997244762402004,1.983636509416044
59152.45751338583,-1.8827998153865335,1.505931943405189,19.257351639684423,20.654646316471343,19.364126281456887,7.267567753464992e-05,0.999704921685709,0.9994241465376792,0.0001423556068699,-0.0001967380735352,-2.1995738833609084,1.983350497296408
59152.46160499982,-1.8827998153865335,1.505931943405189,19.256775545703995,20.653489272449647,19.36374275214694,7.284664605671756e-05,0.999704950251652,0.9994242045921544,0.0001423591948772,-0.0001967160957201,-2.1994560763466375,1.983126361602791
59152.46713134327,-1.8827998153865335,1.505931943405189,19.25599544823631,20.651941152213116,19.36322632500164,7.308088180073887e-05,0.999704989032263,0.9994242829667228,0.0001423641657038,-0.000196686388043,-2.1992966461977685,1.9828224936194625
59152.47618362882,-1.8827998153865335,1.505931943405189,19.2547141943487,20.649443881409997,19.36238555570803,7.347261152581315e-05,0.9997050530391084,0.9994244112602018,0.000142372610532,-0.000196637668051,-2.1990347249772983,1.9823219485287809
59153.35187186851,-1.8827998153865335,1.505931943405189,19.12845496527692,20.509655056753157,19.315335258480378,0.0001138109461494,0.999712100312082,0.999437553630652,0.0001432947616756,-0.0001915465570317,-2.171311649519668,1.92373186857379
59153.35414869375,-1.8827998153865335,1.505931943405189,19.128131412379915,20.509277725137483,19.315249196546485,0.0001138644724811,0.9997121181486184,0.9994375910676706,0.0001432952824299,-0.0001915323904429,-2.17123669568785,1.9235631559702704
59153.35636950938,-1.8827998153865335,1.505931943405189,19.127816097764825,20.50891007176061,19.315165202812977,0.000113916391176,0.9997121355410952,0.9994376275990208,0.0001432957797374,-0.0001915185685529,-2.171163577931515,1.923398533241253
59153.35845273303,-1.8827998153865335,1.505931943405189,19.127520566527306,20.50856555431672,19.31508635444152,0.0001139648323418,0.9997121518512696,0.9994376618807408,0.0001432962366956,-0.0001915055996045,-2.171094983273065,1.9232440556557724
59153.3622290353,-1.8827998153865335,1.505931943405189,19.126985455073815,20.507941930387837,19.31494323567542,0.000114051999607,0.99971218140536,0.9994377240576404,0.0001432970415231,-0.0001914820821506,-2.1709706232352195,1.9229638975868384
59153.43620534708,-1.8827998153865335,1.505931943405189,19.11663907710905,20.49597384418251,19.311978947687265,0.0001155943898038,0.9997127573259932,0.999438950672876,0.0001433067711856,-0.0001910192607535,-2.1685302132880886,1.9174417442457596
59153.43892536268,-1.8827998153865335,1.505931943405189,19.11626236970043,20.495543067379792,19.311860846463656,0.0001156451824416,0.9997127783921698,0.999438996079358,0.0001433069127192,-0.0001910021683323,-2.168440335805635,1.9172374956095375
59153.44114970695,-1.8827998153865335,1.505931943405189,19.115954373318644,20.495191241592646,19.311763733935575,0.0001156864107553,0.9997127956136668,0.999439033227143,0.0001433070172035,-0.000190988186825,-2.1683668294339213,1.917070405173682
59153.44516644986,-1.8827998153865335,1.505931943405189,19.11539828582125,20.49455691643292,19.311587162449765,0.0001157601594098,0.9997128266992734,0.9994391003448524,0.0001433071802585,-0.0001909629301171,-2.168234074225084,1.9167685300741368
59153.44798116537,-1.8827998153865335,1.505931943405189,19.11500864529379,20.49411317089911,19.31146251460893,0.0001158113008762,0.9997128484723016,0.9994391474047511,0.0001433072748926,-0.0001909452248849,-2.1681410338621427,1.9165568840872589
59153.45032563039,-1.8827998153865335,1.505931943405189,19.114684099660845,20.493744026102306,19.31135812028758,0.0001158535605228,0.999712866601403,0.9994391866196448,0.0001433073413889,-0.0001909304734378,-2.1680635296693698,1.9163805295420355
59153.46110995001,-1.8827998153865335,1.505931943405189,19.113190709551223,20.492051228024536,19.3108713326457,0.0001160440077823,0.9997129499194256,0.9994393672052684,0.0001433075033327,-0.0001908625692303,-2.167706925550664,1.9155685232112765
59153.4647187732,-1.8827998153865335,1.505931943405189,19.112690591359847,20.49148659668117,19.310706060274818,0.0001161062954469,0.9997129777734604,0.9994394277090796,0.0001433075048626,-0.0001908398281778,-2.1675875595144793,1.9152965073479753
59153.46830274456,-1.8827998153865335,1.505931943405189,19.112193630125415,20.490926724273297,19.310540768144012,0.0001161674400675,0.9997130054221968,0.9994394878324584,0.0001433074803212,-0.0001908172349247,-2.1674689991018714,1.9150262218848777
59153.47956668203,-1.8827998153865335,1.505931943405189,19.110629216264883,20.489172485984504,19.310013905913056,0.0001163549896431,0.9997130922310058,0.9994396770259466,0.0001433072346172,-0.0001907461706199,-2.1670962748211275,1.9141758294377629
59153.48188611404,-1.8827998153865335,1.505931943405189,19.110306483173503,20.48881222012157,19.309904052249863,0.0001163927412805,0.999713110089922,0.9994397160278788,0.0001433071523547,-0.0001907315266677,-2.1670195051612557,1.914000546682008
59153.48391321032,-1.8827998153865335,1.505931943405189,19.110024230574307,20.48849761742314,19.309807669106153,0.0001164254926542,0.999713125693342,0.9994397501263104,0.0001433070716266,-0.0001907187254478,-2.1669524059645537,1.9138473080336331
59153.48695307393,-1.8827998153865335,1.505931943405189,19.1096005930375,20.488026271825916,19.309662480828543,0.0001164741842899,0.99971314908442,0.999439801282127,0.0001433069351409,-0.000190699523393,-2.1668517736190034,1.9136174251461735
59153.49059945918,-1.8827998153865335,1.505931943405189,19.1090918026608,20.487461554726085,19.309487303933423,0.0001165319226707,0.9997131771298232,0.999439862678329,0.0001433067470428,-0.0001906764819573,-2.1667310480595905,1.9133415428753404
59153.49422686744,-1.8827998153865335,1.505931943405189,19.10858492202647,20.486900479518727,19.309311946974407,0.0001165886384439,0.9997132050155032,0.9994399237913096,0.0001433065335829,-0.0001906535516634,-2.166610934916691,1.9130669533688367
59153.51030541476,-1.8827998153865335,1.505931943405189,19.106327696113706,20.484421265581908,19.308521901457397,0.0001168313922484,0.9997133284540646,0.9994401951088008,0.0001433052723114,-0.0001905518082624,-2.1660783439315323,1.9118481247827213
59153.51337269297,-1.8827998153865335,1.505931943405189,19.10589485834371,20.48394962564149,19.308368879319804,0.000116876106376,0.9997133519716456,0.9994402469473836,0.0001433049735142,-0.0001905323796284,-2.1659767082476926,1.9116152966943591
59156.34325968963,-1.951099704951048,1.4589322510319318,18.723818866979173,20.12602382454473,19.173975176089723,3.785680392134912e-05,0.99973127252664,0.9994904321582252,0.000138785536623,-0.0001726343071719,-2.077372697157956,1.6889288086314598
59156.35287451878,-1.951099704951048,1.4589322510319318,18.722971775173384,20.12531456879738,19.17347362485851,3.748980768318425e-05,0.9997313218712388,0.9994905836114154,0.0001387675224389,-0.0001725819789812,-2.077120153440659,1.688256439454291
59156.42814200988,-1.951099704951048,1.4589322510319318,18.7158867874674,20.120336243024212,19.16967601997519,3.464015547131665e-05,0.999731705718264,0.9994917609132052,0.0001386276321627,-0.0001721754896206,-2.0751584767028137,1.683028368904166
59156.43810146698,-1.951099704951048,1.4589322510319318,18.714866694515603,20.119756890640605,19.169201975699224,3.4266174401377136e-05,0.9997317561863636,0.9994919155928228,0.0001386092715011,-0.0001721221199033,-2.0749009309306032,1.6823412792971943
59156.44457259034,-1.951099704951048,1.4589322510319318,18.714194151183825,20.119389480542317,19.16889778805671,3.402356728524945e-05,0.9997317889374904,0.9994920159576818,0.000138597360438,-0.0001720874952372,-2.0747338440791103,1.6818954315100776
59156.44928759504,-1.951099704951048,1.4589322510319318,18.713699705838216,20.119126000354612,19.168677946406294,3.384698961347411e-05,0.9997318127806868,0.9994920890174884,0.0001385886910505,-0.0001720622927745,-2.0746122260821225,1.6815708675634515
59156.45462126729,-1.951099704951048,1.4589322510319318,18.71313622736639,20.11883203918804,19.16843100536065,3.364743703724328e-05,0.9997318397320882,0.9994921715943133,0.0001385788935559,-0.0001720338096796,-2.074474777425335,1.681204012024738
59156.46117983211,-1.951099704951048,1.4589322510319318,18.71243778119572,20.118476229095727,19.16812978012944,3.340233928450516e-05,0.9997318728433958,0.9994922730342702,0.0001385668597496,-0.0001719988235381,-2.0743059481930888,1.6807533365652183
59156.46610821916,-1.951099704951048,1.4589322510319318,18.711909256763736,20.118212750823304,19.167905103119413,3.321836736524218e-05,0.9997318977032076,0.9994923491874288,0.0001385578269783,-0.0001719725611446,-2.0741792167631368,1.680414991260419
59156.47067629738,-1.951099704951048,1.4589322510319318,18.71141681111965,20.117971360369012,19.16769807475788,3.304800248573851e-05,0.99973192072912,0.9994924197170652,0.0001385494622019,-0.0001719482399765,-2.0740618532108512,1.6801016206441275
59156.47535461709,-1.951099704951048,1.4589322510319318,18.710910156754256,20.11772682283561,19.16748721494566,3.2873682745963317e-05,0.9997319442943434,0.9994924918929232,0.0001385409031533,-0.0001719233530073,-2.07394175965343,1.6797809253233358
59156.4784480353,-1.951099704951048,1.4589322510319318,18.710573963646205,20.117566550113462,19.16734841029317,3.275850529770835e-05,0.999731959867142,0.999492539586306,0.0001385352479231,-0.0001719069088866,-2.0738624077286976,1.6795690059726174
59156.48196498965,-1.951099704951048,1.4589322510319318,18.710190696662583,20.11738564873428,19.167191178305448,3.2627642388684724e-05,0.9997319775632996,0.9994925937796326,0.000138528822485,-0.0001718882246694,-2.073772246254731,1.6793281993865825
59156.48873302148,-1.951099704951048,1.4589322510319318,18.70945035970948,20.117041248728963,19.16689024607205,3.237606131430504e-05,0.9997320115914852,0.9994926979795272,0.0001385164695737,-0.000171852302719,-2.073598903791509,1.6788651732384836
59156.50029912529,-1.951099704951048,1.4589322510319318,18.708178445803497,20.1164629970591,19.16638057330604,3.194689275600032e-05,0.9997320696631804,0.999492875776568,0.0001384953964705,-0.0001717910180161,-2.0733031737174312,1.6780750573432048
59178.20664823571,0.9706712234765292,1.0120449174024644,18.08272675362397,19.548202444416333,18.660759766731253,-2.4181287482917637e-05,0.9997605581458936,0.9995699739251596,0.000137559829494,-0.0001344391912491,-1.571206454886536,1.1939946607981495
59178.21032094741,0.9706712234765292,1.0120449174024644,18.082541368593695,19.54788694451008,18.660545267974733,-2.4229040617825904e-05,0.9997605654627816,0.9995700010085756,0.00013755898746,-0.0001344213825713,-1.5709633638957878,1.1938234665155818
59178.21437352231,0.9706712234765292,1.0120449174024644,18.082337500471823,19.547540177152392,18.66030819488863,-2.4281871246104768e-05,0.999760573537127,0.9995700308890604,0.0001375580590148,-0.0001344017362485,-1.570695198830699,1.19363460081397
59178.22248609372,0.9706712234765292,1.0120449174024644,18.0819315805212,19.546850215019504,18.659832310422654,-2.438806784140366e-05,0.999760589702546,0.999570090690696,0.0001375562026863,-0.0001343624217183,-1.570158599914741,1.193256639276303
59178.23144690361,0.9706712234765292,1.0120449174024644,18.081486636073013,19.54609444208177,18.65930448569196,-2.4506052503359857e-05,0.9997606075607748,0.9995701567211764,0.00013755415602,-0.0001343190196105,-1.5695662530211072,1.1928393495416307
59179.34950584594,1.0929042808711529,0.8721850868076197,18.026143598093388,19.479837111458657,18.594349645203906,-4.663943501130424e-05,0.9997626725015244,0.999577290695502,0.0001374351012212,-0.0001296238515647,-1.5042942549366216,1.1472379475533727
59179.35890507846,1.0929042808711529,0.8721850868076197,18.025862376135105,19.479721281691504,18.593956442162845,-4.689273482025426e-05,0.9997626873273352,0.9995773360092158,0.0001374358181937,-0.0001295937489688,-1.50385247502534,1.1469392183805238
59179.36897916569,1.0929042808711529,0.8721850868076197,18.02555588895156,19.479612861534054,18.5935344886032,-4.7165141881107855e-05,0.9997627031654082,0.9995773842992768,0.0001374366160216,-0.0001295616723933,-1.5033810318766545,1.1466207177045338
59179.44418692215,1.0929042808711529,0.8721850868076197,18.02298556412881,19.479241002402087,18.59022796336105,-4.922720022421406e-05,0.9997628197138188,0.9995777359127064,0.0001374435008339,-0.0001293282771302,-1.4999278339260604,1.1442972141714107
59179.44763054761,1.0929042808711529,0.8721850868076197,18.0228533300481,19.479238463481497,18.59006610213553,-4.9322751206699133e-05,0.9997628249796542,0.9995777516434228,0.0001374438540327,-0.0001293178446284,-1.4997724852187129,1.1441930934824645
59179.45106196538,1.0929042808711529,0.8721850868076197,18.022720385437545,19.47923673293392,18.589903840983652,-4.9418056779670416e-05,0.999762830220718,0.999577767286761,0.0001374442091839,-0.0001293074710821,-1.499617925428555,1.1440895376447069
59179.4561802841,1.0929042808711529,0.8721850868076197,18.02251995790241,19.47923549198337,18.589660018747768,-4.9560386662373126e-05,0.9997628380270042,0.9995777905619414,0.0001374447448459,-0.0001292920385627,-1.4993878244230625,1.143935435869878
59179.46018436624,1.0929042808711529,0.8721850868076197,18.022361440535697,19.479235515510872,18.589467790944123,-4.967187392576684e-05,0.9997628441244684,0.9995778087215114,0.0001374451688111,-0.0001292799995785,-1.4992081829665191,1.1438151836327402
59179.46435973523,1.0929042808711529,0.8721850868076197,18.022194584603103,19.479236346467054,18.589265963526568,-4.9788261906285544e-05,0.9997628504739692,0.999577827612502,0.0001374456154841,-0.0001292674772832,-1.4990211997710576,1.1436900693876073
59179.46945479614,1.0929042808711529,0.8721850868076197,18.021988894554987,19.479238305577276,18.589017792760465,-4.9930466343311296e-05,0.9997628582098944,0.9995778506019032,0.0001374461668335,-0.0001292522405287,-1.4987935039664542,1.1435377863526366
59179.4720580406,1.0929042808711529,0.8721850868076197,18.021882944774845,19.479239642973702,18.588890198860224,-5.000319932411301e-05,0.9997628621572984,0.9995778623214816,0.0001374464511931,-0.0001292444740917,-1.4986773667613489,1.1434601447240094
59179.47474142713,1.0929042808711529,0.8721850868076197,18.021773144724673,19.479241219709017,18.588758118092255,-5.007822464965757e-05,0.9997628662225834,0.9995778743831278,0.0001374467461794,-0.0001292364816812,-1.498557795954346,1.1433802295844746
59179.47858660718,1.0929042808711529,0.8721850868076197,18.021614790924534,19.479243767557293,18.588567868886088,-5.0185826338576214e-05,0.999762872041528,0.9995778916338875,0.0001374471721836,-0.0001292250520893,-1.498386706498467,1.1432659208842657
59179.48342098,1.0929042808711529,0.8721850868076197,18.02141405854653,19.47924732358784,18.588327046196586,-5.03212641757928e-05,0.9997628793466794,0.9995779132673464,0.000137447713273,-0.0001292107209046,-1.4981720213694003,1.1431225501042095
59179.5056108104,1.0929042808711529,0.8721850868076197,18.020471383875297,19.479263662525582,18.587198834735677,-5.094508995106238e-05,0.9997629127243352,0.9995780117821004,0.0001374502744146,-0.0001291454924359,-1.4971925608139796,1.14246938136177
59179.5075971124,1.0929042808711529,0.8721850868076197,18.020385456070763,19.47926474831021,18.5870960512519,-5.100110059613104e-05,0.9997629156998852,0.9995780205382282,0.0001374505098088,-0.000129139697638,-1.4971053595238475,1.14241130503893
59179.5095922949,1.0929042808711529,0.8721850868076197,18.020298912575537,19.47926572019329,18.586992517018334,-5.105738911317361e-05,0.9997629186867232,0.9995780293232498,0.0001374507472596,-0.0001291338842036,-1.4970178465128237,1.1423530336259469
59179.51467180334,1.0929042808711529,0.8721850868076197,18.020077573031564,19.479267568893285,18.586727621541552,-5.120081659619278e-05,0.9997629262817648,0.9995780516426228,0.0001374513563077,-0.0001291191167234,-1.4967954013463023,1.1422049729687345
59179.52110625709,1.0929042808711529,0.8721850868076197,18.01979522626838,19.479268349327853,18.586389392810723,-5.138275439508323e-05,0.9997629358840118,0.9995780798204572,0.000137452137095,-0.0001291004777223,-1.4965143459093622,1.142018018066171
59180.14322687314,1.180761665571481,0.8344487090171215,17.99372263120154,19.46017153263773,18.55830591896355,-6.961275507948823e-05,0.999763772227604,0.9995803696843816,0.0001375636075109,-0.0001276334175322,-1.47281619180173,1.1268777790193825
59180.15328579144,1.180761665571481,0.8344487090171215,17.993476783071667,19.45979627954181,18.55789656641952,-6.990663266079568e-05,0.9997637843665318,0.999580400753388,0.0001375657820875,-0.0001276147839877,-1.472483679602446,1.126676883219388
59180.16605813258,1.180761665571481,0.8344487090171215,17.993177283135573,19.45933710056534,18.55736626352134,-7.027922218140356e-05,0.9997637997217668,0.9995804399817182,0.0001375685504744,-0.0001275913405069,-1.472063522516481,1.1264236307849684
59180.27622904049,1.180761665571481,0.8344487090171215,17.991275616145376,19.456391989599236,18.552165222643225,-7.346195916490154e-05,0.999763929518814,0.9995807685535631,0.0001375926704194,-0.0001273990194727,-1.468532030937243,1.124322699676218
59184.063207587,1.180761665571481,0.9937199469848244,17.916956709403667,19.40163300706081,18.40060532043058,-4.3297235260728374e-05,0.999767204269228,0.99959475020343,0.0001364282400388,-0.0001258191685719,-1.3700547833138343,1.0883929482377768
59184.06912650459,1.180761665571481,0.9937199469848244,17.916733309550093,19.401259185253323,18.40039249850258,-4.340051368341148e-05,0.999767211068854,0.9995947732132648,0.0001364273392493,-0.0001258097632759,-1.3698681728469535,1.0883064962087077
59184.07199356212,1.180761665571481,0.9937199469848244,17.916625280999497,19.401078912664,18.40029022341799,-4.345229043289384e-05,0.9997672143702446,0.9995947843044456,0.0001364269249726,-0.0001258051704907,-1.3697777859560931,1.0882644872224712
59184.52763456822,1.180761665571481,0.9937199469848244,17.901764512349466,19.380025956049565,18.383660271876114,-6.858965636521662e-05,0.9997678104175262,0.9995960029136368,0.0001365765106941,-0.00012473022281,-1.355575453028535,1.080385054955163
59184.53294552692,1.180761665571481,0.9937199469848244,17.901568268322748,19.379891121218098,18.383479510704372,-6.910884298689508e-05,0.9997678182868104,0.9995960096682156,0.0001365811590036,-0.0001247131995928,-1.355413211287294,1.080277900002142
59184.53848489845,1.180761665571481,0.9937199469848244,17.901362837931718,19.379749385703928,18.38328834555672,-6.965660434483742e-05,0.999767826519272,0.9995960165038656,0.0001365860879343,-0.0001246953228013,-1.3552441074922257,1.0801657306755088
59186.06036036599,1.312340037431568,1.4574794316369502,17.891362330495113,19.38622170862505,18.335495088459204,-8.145253978401691e-05,0.9997671605854376,0.9995918263637208,0.0001367167710802,-0.0001206094515171,-1.3451578145159322,1.0557432828805282
59186.4475007416,1.312340037431568,1.4574794316369502,17.90917489743474,19.41330603636922,18.32664790835112,-6.63177351377732e-05,0.999766708197376,0.9995911140438204,0.0001367732357611,-0.0001210048884775,-1.3479063652419627,1.061399033235071
59186.45467764843,1.312340037431568,1.4574794316369502,17.909518721624984,19.41410476622293,18.326482361503885,-6.621289211198473e-05,0.9997667032374644,0.999591108647378,0.0001367772777938,-0.000121017163959,-1.3479396070383318,1.061553685125173
59186.46103085046,1.312340037431568,1.4574794316369502,17.909819561156684,19.41481767777133,18.326332134934663,-6.61241995763713e-05,0.9997666989478884,0.999591104088499,0.0001367809270876,-0.0001210281480432,-1.3479685630450875,1.0616917418234992
59186.54868057111,1.312340037431568,1.4574794316369502,17.913599115057007,19.424969858747204,18.32388540516475,-6.526571537087839e-05,0.9997666493841472,0.9995910616493164,0.0001368376157019,-0.0001211901546943,-1.3483245705559344,1.0636983743087185
59186.55387900077,1.312340037431568,1.4574794316369502,17.913799647301538,19.425576500506292,18.32371713888394,-6.523449261470737e-05,0.9997666470036952,0.9995910603042076,0.0001368413218586,-0.0001212003309424,-1.348343232038644,1.0638228619427603
59187.17015984126,1.312340037431568,1.4574794316369502,17.930590723743457,19.456045941326213,18.30712427671417,-6.768007939160482e-05,0.999766784990664,0.9995916830061994,0.0001373997455441,-0.0001226030494092,-1.349133093693892,1.080142115858296
59187.17759776465,1.312340037431568,1.4574794316369502,17.930757226965984,19.456263790224984,18.3069589423504,-6.769832371739827e-05,0.9997667915138276,0.9995916986233606,0.000137406532134,-0.0001226200512067,-1.3491301796651756,1.0803327628652906
59187.4568977897,1.312340037431568,1.4574794316369502,17.935687748018797,19.459238081414895,18.29984567555728,-6.75127237828499e-05,0.999767116425188,0.999592410266034,0.0001376508437333,-0.0001232408585172,-1.348848302248622,1.087179475844373
59187.46219909177,1.312340037431568,1.4574794316369502,17.935742992519824,19.45922464759705,18.29969688825567,-6.749308199148774e-05,0.999767124080495,0.9995924261018252,0.000137655284084,-0.0001232523111785,-1.3488397301677486,1.0873035922186611
59187.4682366611,1.312340037431568,1.4574794316369502,17.935803388945704,19.45920748339704,18.299528145716124,-6.746999370418582e-05,0.9997671328657136,0.9995924442412304,0.0001376603322668,-0.0001232653394901,-1.3488298225902131,1.087444683427412
59187.47684412741,1.312340037431568,1.4574794316369502,17.935884792890132,19.459179302649723,18.299289068764732,-6.743575637311855e-05,0.9997671455131024,0.9995924702935176,0.0001376675129033,-0.0001232838858057,-1.348815431058771,1.087645346266083
59187.53684532532,1.312340037431568,1.4574794316369502,17.936291554799617,19.4588278108567,18.29769387153347,-6.71541361860623e-05,0.9997672376713376,0.9995926581428468,0.0001377170363448,-0.0001234122716334,-1.34870641665493,1.0890283584050096
59187.54255455013,1.312340037431568,1.4574794316369502,17.936314961918,19.45877716250555,18.29755064696834,-6.712344266527735e-05,0.9997672468033284,0.9995926765840908,0.0001377217002462,-0.0001234244060835,-1.3486952531878955,1.0891585197275189
59204.11881686335,-0.1507921069860458,1.304584611470544,17.60057397110442,19.060882991803837,17.78347138353929,-6.145737586749737e-05,0.9998716360431812,0.9997465931787964,0.000131793141744,-0.0001129063530471,-1.0172325934443471,0.8683499341198958
59204.1298828457,-0.1507921069860458,1.304584611470544,17.6003440113441,19.060272299928847,17.783090626108418,-6.272120491635733e-05,0.9998716491992652,0.9997466173881476,0.0001317873547312,-0.000112889325834,-1.0169687294707763,0.8681990525102832
59204.14214130717,-0.1507921069860458,1.304584611470544,17.60008956292021,19.059620076145993,17.78267071926599,-6.40956721578329e-05,0.9998716641561404,0.9997466462418666,0.0001317809854909,-0.0001128708789468,-1.016675624598819,0.8680360120546936
59204.51524768449,-0.1507921069860458,1.304584611470544,17.594215822217663,19.052113499379978,17.772146556973993,-9.397812082077866e-05,0.9998722785068552,0.999748372589388,0.0001316107311833,-0.0001124787541636,-1.0074997317989605,0.8648610993391345
59204.51975447937,-0.1507921069860458,1.304584611470544,17.59412289024643,19.052111217140027,17.77202900009202,-9.420806739296452e-05,0.9998722874206938,0.9997484014381314,0.0001316089865447,-0.0001124755627001,-1.0073876362644862,0.8648407118216558
59206.12543946803,-0.1507921069860458,1.304584611470544,17.533782173954602,18.99330518194725,17.719336105303828,-5.752157907353688e-05,0.9998748399785744,0.9997557494793924,0.0001316830939884,-0.0001103359915969,-0.9784838789876874,0.861320887712729
59206.20176942639,-0.1507921069860458,1.304584611470544,17.53301258811127,18.99301902502998,17.717685712646364,-5.313425891576411e-05,0.9998748565601804,0.9997555912090536,0.0001317191671235,-0.0001101202918142,-0.9779606317954652,0.8607877498170108
59206.21320392755,-0.1507921069860458,1.304584611470544,17.532914903528145,18.99305563556683,17.717459619305195,-5.247952124420074e-05,0.9998748583977496,0.9997555649655804,0.0001317246328521,-0.0001100877867487,-0.9778874786043824,0.8607075830883536
59206.29169255251,-0.1507921069860458,1.304584611470544,17.532201428208367,18.993757169071884,17.716145744853115,-4.801780586616364e-05,0.9998748669186638,0.999755369896576,0.0001317623738818,-0.0001098643297306,-0.9774194620221776,0.8601600214156443
59206.29742317726,-0.1507921069860458,1.304584611470544,17.532145157891517,18.993831679452395,17.7160636306584,-4.7694859297955987e-05,0.9998748672787952,0.9997553547471436,0.0001317651363695,-0.0001098480317124,-0.9773875193209828,0.860120418790906
59206.30336817302,-0.1507921069860458,1.304584611470544,17.53208662990699,18.99391091953148,17.715979412413894,-4.736031629101584e-05,0.9998748676171376,0.999755338915984,0.000131768002064,-0.0001098311319002,-0.9773546879299366,0.860079414574417
59206.3084709713,-0.1507921069860458,1.304584611470544,17.532036356171695,18.993980286244945,17.715907735785947,-4.707357172519113e-05,0.9998748678792768,0.9997553252364624,0.0001317704615121,-0.0001098166334207,-0.9773267541513287,0.8600442879764424
59206.31376947558,-0.1507921069860458,1.304584611470544,17.531984200798604,18.99405342054212,17.715833740570876,-4.677623755957969e-05,0.9998748681241794,0.9997553109454732,0.0001317730148523,-0.0001098015867268,-0.9772979880180744,0.8600078851077736
59207.24924943826,-0.1507921069860458,1.304584611470544,17.557136518359744,19.036970587028243,17.6992042571875,-6.986178579164986e-06,0.9998746822102356,0.999752682847041,0.0001321267416806,-0.0001077052099437,-0.9747865248841456,0.8567507877003708
59207.26401131922,-0.1507921069860458,1.304584611470544,17.55819734034476,19.038672871447407,17.69908078581286,-6.576362376249674e-06,0.999874676756033,0.9997526456512869,0.0001321304690454,-0.0001076825950567,-0.9747799892715692,0.8567562096425687
59214.12546722264,-0.0488861482590436,1.2479894949833337,17.62550732353516,19.10352952002445,17.49172778206429,-9.809845313347144e-06,0.9998695302087852,0.9997443091385,0.0001323307044355,-0.0001117290116842,-1.0093237338981529,0.9183604409733512
59214.13714971031,-0.0488861482590436,1.2479894949833337,17.62575144881054,19.103855555572064,17.491541613178015,-9.4029253300526e-06,0.9998695260723172,0.9997443017510294,0.0001323343501531,-0.0001117294654592,-1.009340649801374,0.9183685776588216
59214.26077715874,-0.0488861482590436,1.2479894949833337,17.627705399160604,19.107084681393825,17.49022534237441,-5.1016343899856725e-06,0.999869487391264,0.9997442321154764,0.0001323708620081,-0.000111729275762,-1.0094939672156074,0.9184126005228196
59214.30373433728,-0.0488861482590436,1.2479894949833337,17.627996516168665,19.108152625220384,17.489984439596956,-3.620334878583195e-06,0.9998694762650984,0.9997442120174496,0.0001323824688763,-0.0001117271564763,-1.0095362897385145,0.918410473739275
59214.30725346317,-0.0488861482590436,1.2479894949833337,17.628011222743307,19.10823750102412,17.4899681005719,-3.49953224331085e-06,0.9998694754094898,0.9997442104743584,0.0001323833907877,-0.0001117269377176,-1.009539507434692,0.918409913897714
59214.31041791607,-0.0488861482590436,1.2479894949833337,17.62802333099565,19.10831335978116,17.48995378321391,-3.39098471083673e-06,0.9998694746474492,0.9997442091005204,0.0001323842158814,-0.0001117267352363,-1.0095423686142178,0.918409361091031
59215.3609867426,-0.0488861482590436,1.2479894949833337,17.61448649220338,19.08375963865035,17.481228355803406,1.940590704744444e-05,0.999869715993744,0.9997448393684432,0.0001323092913628,-0.0001114495401458,-1.0088547508924233,0.9161682400658108
59215.37063818155,-0.0488861482590436,1.2479894949833337,17.614548214656867,19.08386893599564,17.48118207602822,1.9456592081846833e-05,0.9998697232452284,0.99974485704564,0.0001323053758464,-0.0001114465598285,-1.0088342576764977,0.9161334093314644
59215.38003323204,-0.0488861482590436,1.2479894949833337,17.61460601509706,19.08399106594872,17.481134052225677,1.9503650087829623e-05,0.9998697303869568,0.9997448744562184,0.0001323015397403,-0.0001114436930899,-1.0088140898059217,0.9160993358392124
59216.36301562764,-0.0488861482590436,1.2479894949833337,17.602109039608653,19.081094994024244,17.470168724122683,1.6933034770589147e-05,0.9998708676955592,0.999747673360726,0.0001319784554615,-0.0001115431374944,-1.0056280858775488,0.9118825111794334
59216.36694453392,-0.0488861482590436,1.2479894949833337,17.60208831927593,19.081059137451675,17.470137131468668,1.6909808048826324e-05,0.99987087344035,0.9997476875209412,0.0001319778912302,-0.0001115452276025,-1.005610446551466,0.9118613102748364
59216.37313721354,-0.0488861482590436,1.2479894949833337,17.6020534284375,19.08100496360694,17.470086768139275,1.687319071972805e-05,0.9998708825061215,0.9997477098630112,0.0001319770093481,-0.00011154853203,-1.0055825258265985,0.9118277224314753
59216.37838750651,-0.0488861482590436,1.2479894949833337,17.602021500599957,19.080961231792777,17.470043440777285,1.6842140759269897e-05,0.9998708902026096,0.9997477288266788,0.0001319762686608,-0.0001115513428097,-1.0055587402078363,0.9117990796345152
59216.38304582763,-0.0488861482590436,1.2479894949833337,17.601991202864017,19.08092408118387,17.470004448149098,1.681458984824075e-05,0.9998708970391292,0.999747745668386,0.0001319756167383,-0.0001115538434252,-1.0055375483544788,0.911773536919806
59216.38628218656,-0.0488861482590436,1.2479894949833337,17.60196898779546,19.080899167174223,17.469977022771673,1.679544878252103e-05,0.9998709017930584,0.9997477573779286,0.0001319751666694,-0.0001115555843131,-1.0055227763200911,0.911755718793526
59216.39073334418,-0.0488861482590436,1.2479894949833337,17.601936777910012,19.080866080097906,17.46993881537451,1.6769123883550738e-05,0.9998709083370736,0.999747773494342,0.0001319745514157,-0.0001115579832838,-1.0055023934212757,0.9117311145836698
59216.39480508126,-0.0488861482590436,1.2479894949833337,17.601905542335587,19.08083698773681,17.469903333033617,1.674504499025251e-05,0.9998709143289392,0.999747788248523,0.0001319739923469,-0.0001115601822746,-1.0054836806544856,0.9117085074833148
59216.39912785032,-0.0488861482590436,1.2479894949833337,17.601870424157337,19.080807305744088,17.46986506454145,1.6719484957489196e-05,0.9998709206960696,0.9997478039241758,0.0001319734026458,-0.0001115625213506,-1.0054637434041669,0.9116844008135494
59216.41234915021,-0.0488861482590436,1.2479894949833337,17.601749379640253,19.08072396064682,17.469743735709653,1.6641343862267835e-05,0.999870940206712,0.9997478519418046,0.0001319716227393,-0.0001115697021231,-1.0054023079536354,0.911609982527634
59216.4198945789,-0.0488861482590436,1.2479894949833337,17.601670212845043,19.080681213092845,17.469671244256777,1.659678257477369e-05,0.9998709513655896,0.999747879393134,0.0001319706223244,-0.0001115738164889,-1.005366934588393,0.9115670386730064
59217.36402268012,-0.0488861482590436,1.2479894949833337,17.577466759083645,19.051554487443124,17.457481924141643,1.3093056996727569e-05,0.9998723798963436,0.9997512595220156,0.0001318096221886,-0.0001118518484333,-0.9985111248155676,0.9019303241266344
59217.37040698955,-0.0488861482590436,1.2479894949833337,17.577320985694143,19.05138065858161,17.45742408654123,1.3085320328882485e-05,0.9998723898669292,0.9997512822561336,0.0001318078557702,-0.0001118511488713,-0.998446655185189,0.9018356029383968
59217.37737411282,-0.0488861482590436,1.2479894949833337,17.577160050271907,19.05119246380089,17.45736089039618,1.3076957510915936e-05,0.9998724007686044,0.9997513071122344,0.0001318059182825,-0.0001118503534662,-0.9983760441037416,0.9017319464086948
59217.38427714541,-0.0488861482590436,1.2479894949833337,17.57699834016832,19.051007426423457,17.457298085949738,1.30687488677076e-05,0.9998724115919728,0.9997513317891018,0.000131803988588,-0.0001118495328149,-0.998305819823109,0.90162895165172
59217.39073486259,-0.0488861482590436,1.2479894949833337,17.576844716733696,19.0508355020619,17.45723906382162,1.3061134651633714e-05,0.9998724217373584,0.9997513549198902,0.0001318021744067,-0.0001118487360811,-0.9982398897300744,0.901532342766044
59217.39607560218,-0.0488861482590436,1.2479894949833337,17.576715742038175,19.05069410091693,17.457189987965368,1.3054881666423575e-05,0.9998724301429848,0.9997513740841358,0.0001318006675131,-0.0001118480561764,-0.9981851916038766,0.9014522585290444
59217.40238812986,-0.0488861482590436,1.2479894949833337,17.576560816441265,19.050527805377985,17.45713160107515,1.304753893514655e-05,0.999872440095994,0.9997513967765356,0.0001317988788823,-0.000111847228309,-0.9981203407491448,0.9013573891880724
59217.40886508586,-0.0488861482590436,1.2479894949833337,17.57639879119227,19.05035802473703,17.457071179756067,1.304005498634888e-05,0.9998724503288005,0.9997514201073878,0.0001317970352205,-0.0001118463518459,-0.9980535761300924,0.9012598125768578
59217.42283961197,-0.0488861482590436,1.2479894949833337,17.576037327495662,19.049994150008995,17.45693861971204,1.3024059869716568e-05,0.9998724724796064,0.9997514706145396,0.0001317930285475,-0.0001118443689475,-0.9979087551281552,0.9010484889597912
59217.43032267659,-0.0488861482590436,1.2479894949833337,17.57583677350015,19.049800343095523,17.4568661849769,1.301556818490267e-05,0.9998724843828666,0.999751497758352,0.0001317908670301,-0.0001118432563578,-0.9978307752336908,0.900934894893889
59218.37142379313,-0.0488861482590436,1.2479894949833337,17.542880448082734,19.007734144693313,17.44469758478343,1.026672109359272e-05,0.9998743926228538,0.9997560038955916,0.0001314618372557,-0.0001115691499641,-0.9860508715455252,0.886366705617232
59218.38319610971,-0.0488861482590436,1.2479894949833337,17.542631578873202,19.00742498589075,17.444507436361103,1.0198535781193742e-05,0.9998744219270213,0.999756075476688,0.0001314573625615,-0.0001115653454596,-0.9858864787541972,0.8862009086848022
59218.39409644848,-0.0488861482590436,1.2479894949833337,17.54239591113696,19.007164166377496,17.44432113083548,1.013482871685236e-05,0.99987444912041,0.9997561419442436,0.0001314532180019,-0.0001115618251046,-0.9857341398792582,0.8860479691028598
59218.40390035526,-0.0488861482590436,1.2479894949833337,17.54217854812942,19.006951714542353,17.44414456821748,1.0077070598430258e-05,0.99987447362506,0.9997562018743658,0.000131449489422,-0.0001115586608284,-0.9855970316243712,0.8859108898280745
59218.41297552847,-0.0488861482590436,1.2479894949833337,17.54197193000637,19.006774694221175,17.443973082484277,1.002322653650442e-05,0.9998744963455902,0.9997562574700232,0.0001314460373509,-0.0001115557334616,-0.9854700427787626,0.8857844042837296
59218.42112415253,-0.0488861482590436,1.2479894949833337,17.541781360650315,19.00663251312327,17.443812201998497,9.974575445271262e-06,0.9998745167755394,0.9997563074842624,0.0001314429372966,-0.0001115531063952,-0.9853559648206592,0.8856711655684602
59218.43168019898,-0.0488861482590436,1.2479894949833337,17.541527031232008,19.00647137105728,17.443594514346277,9.911131776892984e-06,0.9998745432801456,0.9997563724025617,0.0001314389208975,-0.0001115497052346,-0.9852081140932428,0.8855249426045886
59218.44570850697,-0.0488861482590436,1.2479894949833337,17.541176013834992,19.00629343639405,17.44329140983829,9.826105692886948e-06,0.9998745785665712,0.9997564588871252,0.0001314335828256,-0.0001115451889624,-0.9850115221088084,0.8853314491260784
59218.50594944663,-0.0488861482590436,1.2479894949833337,17.539499922603408,19.00586029093833,17.441892255293567,9.452351447737373e-06,0.9998747307724776,0.9997568326544636,0.0001314106623782,-0.0001115258451214,-0.9841663748159944,0.8845114421188562
59218.51052448202,-0.0488861482590436,1.2479894949833337,17.53936146540672,19.005840777333425,17.441784558680318,9.423432835041242e-06,0.9998747423677344,0.999756861175364,0.000131408922421,-0.0001115243795326,-0.9841021563567668,0.8844498989066594
59218.52022880957,-0.0488861482590436,1.2479894949833337,17.539062567676247,19.005801861808653,17.44155766772607,9.361859813799768e-06,0.9998747669757778,0.9997569217253242,0.0001314052323221,-0.000111521272508,-0.98396593663154,0.884319703567939
59219.38331002814,-0.0488861482590436,1.2479894949833337,17.506047562416356,18.976254969343007,17.430888056795553,3.5704508428709046e-06,0.9998768045504616,0.9997620323073032,0.0001310947090003,-0.0001112582924578,-0.9725367100443156,0.8748652603401857
59219.39039238419,-0.0488861482590436,1.2479894949833337,17.505836727033213,18.975996987182565,17.430788454730397,3.5246923769651887e-06,0.9998768190687866,0.9997620695074692,0.0001310923711509,-0.0001112562598597,-0.9724516161436324,0.8748057824915081
59219.40246659269,-0.0488861482590436,1.2479894949833337,17.505468676972313,18.97557267692947,17.43061532707746,3.4467864917408883e-06,0.9998768437318046,0.9997621327333536,0.0001310883939828,-0.0001112527993097,-0.9723068902956076,0.8747050442771113
59219.41436566014,-0.0488861482590436,1.2479894949833337,17.505093840646413,18.975173789469164,17.430440286234433,3.3701395164321197e-06,0.9998768679284072,0.999762194803129,0.0001310844849458,-0.0001112493947225,-0.972164688404592,0.8746065815752743
59219.42404978455,-0.0488861482590436,1.2479894949833337,17.504778776416387,18.97486326417367,17.430294352397635,3.307854339775423e-06,0.9998768875414598,0.9997622451441182,0.0001310813112032,-0.000111246628097,-0.9720492673310562,0.8745270426612093
59219.42873651187,-0.0488861482590436,1.2479894949833337,17.504623009304055,18.974717249017644,17.430222612500064,3.277741233870382e-06,0.999876897007808,0.999762269450856,0.0001310797777042,-0.0001112452905185,-0.9719935082028124,0.8744887406426923
59219.43442449319,-0.0488861482590436,1.2479894949833337,17.504431174144802,18.97454344514554,17.43013461301144,3.2412215320303523e-06,0.9998769084741184,0.9997622989011242,0.0001310779187541,-0.0001112436683727,-0.9719259244941924,0.8744424236364428
59219.43970037907,-0.0488861482590436,1.2479894949833337,17.504250573557027,18.974385315757633,17.43005210715916,3.2073738116243776e-06,0.9998769190877608,0.9997623261694562,0.0001310761966022,-0.0001112421649151,-0.9718633230368592,0.8743996265532409
59219.46409832239,-0.0488861482590436,1.2479894949833337,17.503384078496364,18.97368540648464,17.429660458505477,3.051174438842838e-06,0.9998769678957512,0.9997624516667836,0.0001310682591318,-0.00011123522682,-0.971574899635977,0.8742037663109055
59219.46979207585,-0.0488861482590436,1.2479894949833337,17.503174930347402,18.973527775848204,17.429566888219288,3.014799511813718e-06,0.9998769792213504,0.99976248081163,0.0001310664130322,-0.0001112336111081,-0.9715078436509486,0.8741585429592179
59219.47691432775,-0.0488861482590436,1.2479894949833337,17.50290988331883,18.973332678686024,17.429448809183683,2.9693397329814895e-06,0.999876993353992,0.9997625171928016,0.0001310641071069,-0.0001112315918576,-0.9714240989096344,0.8741022312157796
59219.48544224648,-0.0488861482590436,1.2479894949833337,17.5025877414657,18.9731013151368,17.42930601902437,2.914968136146652e-06,0.9998770102256128,0.9997625606435518,0.0001310613509614,-0.0001112291767482,-0.9713240230659748,0.8740351818912092
59229.45674303611,0.9043388506397604,4.359690255061355,17.47114947764844,18.942764886784794,17.35016753374011,-1.7081887871352782e-05,0.9998779749416158,0.9997675325887634,0.0001314305765952,-0.0001093360484754,-0.9450676334284316,0.9202335023436587
59229.47078591707,0.9043388506397604,4.359690255061355,17.47110465183221,18.94244331414578,17.34974990515006,-1.7050738130846644e-05,0.9998779759772738,0.9997675262885396,0.0001314360479705,-0.0001093332435016,-0.9450802556744384,0.9202570533521606
59229.48476715386,0.9043388506397604,4.359690255061355,17.471053179426306,18.942139793161875,17.349316370016467,-1.7019577014788595e-05,0.999877977063508,0.9997675200935112,0.0001314415064665,-0.0001093304487569,-0.9450927919248162,0.920279944177016
59229.51510396046,0.9043388506397604,4.359690255061355,17.470884740118272,18.941528150285947,17.348344848653326,-1.6951456633735843e-05,0.9998779796083924,0.9997675069158491,0.0001314533882762,-0.0001093243777937,-0.9451198918057052,0.920327716448413
59229.52117403598,0.9043388506397604,4.359690255061355,17.470836986853218,18.941412042075765,17.34814965436087,-1.6937743522729066e-05,0.9998779801483204,0.9997675043223768,0.0001314557718671,-0.0001093231619708,-0.9451252979948596,0.9203369653686329
59242.22629410693,0.1214650161564349,1.585450955504213,17.69369278283157,19.124855598802753,17.289966759566827,2.115977484408048e-05,0.9998702699452408,0.999751459722544,0.0001310058289256,-0.0001134936715961,-1.0330216905839733,1.0751496012478374
59242.23848461159,0.1214650161564349,1.585450955504213,17.694924616478602,19.12527864012636,17.289982240079468,2.1166947893249695e-05,0.999870231731534,0.9997514052941432,0.0001309924760276,-0.0001135082614435,-1.0332206554339414,1.0756817421644955
59245.47731308312,0.1214650161564349,1.585450955504213,17.522294176826183,18.98367315270749,17.274473076093788,1.7455003597230744e-05,0.9998748651288628,0.9997614011437704,0.0001306980046484,-0.0001109474253106,-0.9923995085452212,1.0308238457205483
59245.48459043266,0.1214650161564349,1.585450955504213,17.52228181172483,18.984053324708785,17.274411524957312,1.7300613270652147e-05,0.999874892934724,0.99976145931586,0.0001307020176964,-0.000110933246634,-0.9921922729318504,1.030474153226327
59264.22645702101,-0.4635157925076782,1.3206612222624503,17.413210109313294,18.956881758200534,17.152941850959284,2.582756896725582e-05,0.9998835540901648,0.9997783495099156,0.0001297094250721,-0.0001080545340133,-0.9211670297098082,1.0003658989621285
59264.23399045724,-0.4635157925076782,1.3206612222624503,17.413400303578314,18.95702339589446,17.15292712418735,2.5908819474592957e-05,0.9998835449571964,0.9997783409695464,0.0001297141529641,-0.0001080643304351,-0.921232915350108,1.000499996410807
59264.24413976558,-0.4635157925076782,1.3206612222624503,17.413650172790025,18.957204956557327,17.152909394010194,2.5985337292905783e-05,0.9998835325603104,0.9997783312510924,0.0001297207322781,-0.0001080773591553,-0.9213201102372204,1.0006742263082191
59264.25252834508,-0.4635157925076782,1.3206612222624503,17.413851267707383,18.957346045062486,17.152896534242387,2.6020507088021524e-05,0.9998835222368982,0.999778324743788,0.000129726347754,-0.0001080879811757,-0.921390824879574,1.000812724502168
59264.26300452902,-0.4635157925076782,1.3206612222624503,17.414095633871028,18.95751014108424,17.1528825148881,2.6029420918384085e-05,0.9998835092506748,0.9997783185219624,0.0001297335804683,-0.0001081010609426,-0.9214774257235268,1.0009787863991304
59264.26812653267,-0.4635157925076782,1.3206612222624503,17.41421240827753,18.957585555796925,17.152876301256715,2.601985043546804e-05,0.9998835028650492,0.9997783162389048,0.0001297372035447,-0.00010810738097,-0.921519077088378,1.0010572178564454
59264.27568178983,-0.4635157925076782,1.3206612222624503,17.41438146259325,18.957691144943837,17.152867678690885,2.5989294265801008e-05,0.9998834934039108,0.9997783137681516,0.0001297426496523,-0.000108116613737,-0.921579691912128,1.001169637220085
59264.28249704416,-0.4635157925076782,1.3206612222624503,17.414530729031277,18.957780716308893,17.15286026195777,2.594514426129465e-05,0.9998834848279938,0.9997783124453816,0.0001297476645262,-0.0001081248506751,-0.921633530515919,1.0012677315072258
59264.28900167567,-0.4635157925076782,1.3206612222624503,17.41467037014658,18.95786128228089,17.152853319223244,2.5888544448064947e-05,0.9998834766076544,0.999778311973837,0.0001297525393727,-0.000108132631366,-0.9216841753607397,1.001358452714527
59265.45166924689,-0.4635157925076782,1.3206612222624503,17.401826408885448,18.910400873598633,17.14487613030739,-3.863750652533069e-05,0.9998825633715778,0.9997820185973983,0.0001305105607822,-0.0001084028489019,-0.921426914675488,0.9965997642768836
59265.45858699359,-0.4635157925076782,1.3206612222624503,17.401657814878146,18.910228713278375,17.144826254611544,-3.870108463014998e-05,0.9998825648919396,0.9997820305892549,0.000130509287912,-0.0001083993834243,-0.9213852375138988,0.9965488594965322
59267.329520107,-0.1909136073663829,1.1328796538018209,17.39184741161114,18.89565598336994,17.126054330874968,-6.7519435818216e-06,0.999883836046072,0.9997839693946406,0.0001300113750154,-0.0001084564435011,-0.9125172721640566,0.9933520111229928
59267.33643856351,-0.1909136073663829,1.1328796538018209,17.391919388040257,18.895868630525925,17.126040178736194,-6.8137081286800585e-06,0.9998838392575726,0.999783986244688,0.0001300140014482,-0.0001084639968088,-0.9125178655501196,0.9933745036394784
59267.34769380109,-0.1909136073663829,1.1328796538018209,17.392032262286612,18.896225482266928,17.126019843902046,-6.91796253392854e-06,0.9998838444848532,0.9997840138010976,0.0001300182946814,-0.0001084762818118,-0.912518807807002,0.9934106826270384
59267.36263756741,-0.1909136073663829,1.1328796538018209,17.392173762114233,18.896717767817677,17.12599615815026,-7.0634907302923105e-06,0.9998838514342504,0.999784050656363,0.0001300240283738,-0.0001084925776244,-0.9125199676567596,0.993457869169916
59267.39224702623,-0.1909136073663829,1.1328796538018209,17.392424307452387,18.89774189408967,17.12594998503199,-7.375140919866441e-06,0.9998838652565234,0.9997841245418728,0.0001300354699624,-0.0001085247615918,-0.9125216915544008,0.9935481698887012
59267.39973249259,-0.1909136073663829,1.1328796538018209,17.392481049129252,18.898008388984085,17.12593642927133,-7.458705626961986e-06,0.9998838687663748,0.9997841433934024,0.0001300383732251,-0.0001085328654813,-0.9125219541138508,0.993570260601312
59268.45149493557,-0.2212237548083066,1.0541225923320876,17.371778827003048,18.873470327041183,17.11531416688099,-2.8222040433174134e-05,0.9998847373664528,0.9997868643646682,0.0001300428948912,-0.0001088045157762,-0.9081612049573844,0.9891218550924334
59268.4556913568,-0.2212237548083066,1.0541225923320876,17.371640015683305,18.873379326383525,17.11526450453932,-2.830947996601124e-05,0.9998847427179376,0.9997868743725368,0.0001300407932598,-0.0001088014244656,-0.9081225150497212,0.9890700895730072
59268.46208468462,-0.2212237548083066,1.0541225923320876,17.371426522887262,18.87323831621961,17.115187445793968,-2.844244219399437e-05,0.999884750890231,0.999786889613579,0.0001300375742132,-0.0001087966803284,-0.9080633872118312,0.9889909056252528
59268.47036395051,-0.2212237548083066,1.0541225923320876,17.371146540615836,18.873050776130217,17.115085308113116,-2.86141630283934e-05,0.9998847615071804,0.9997869093400245,0.0001300333755683,-0.0001087904763548,-0.9079864962513068,0.9888878024621202
59272.27764453273,0.2020714483223855,0.771789275924662,17.31532227377109,18.82438187725101,17.081097458110683,-5.399554256151264e-05,0.9998883095476634,0.9997927308712156,0.0001301053304549,-0.0001066352322333,-0.8867592114456369,0.9418115100049248
59272.2836829858,0.2020714483223855,0.771789275924662,17.31542705359106,18.82440378660533,17.08107923317336,-5.40466997675799e-05,0.9998883092184188,0.999792721502308,0.0001301073485503,-0.0001066281685798,-0.8867520429133314,0.9417442939647942
59272.29187979941,0.2020714483223855,0.771789275924662,17.315575116789827,18.8244477785911,17.081056073750602,-5.4114687792141285e-05,0.9998883087139008,0.9997927086324916,0.0001301100675773,-0.0001066186210023,-0.8867427041078514,0.9416539370397546
59272.30016297181,0.2020714483223855,0.771789275924662,17.31573028387335,18.824508304723384,17.081034213541052,-5.418164479532362e-05,0.9998883081363106,0.9997926954490234,0.000130112790895,-0.0001066090227111,-0.8867337323512989,0.941563683907388
59272.30918019584,0.2020714483223855,0.771789275924662,17.31590388378106,18.82459178161566,17.08101178512061,-5.4252479642383274e-05,0.9998883074296036,0.9997926808936322,0.0001301157270958,-0.0001065986334761,-0.8867245062605973,0.9414666662153832
59272.31485610449,0.2020714483223855,0.771789275924662,17.31601486285372,18.824653352933183,17.080998209301224,-5.429593930513138e-05,0.9998883069428652,0.9997926716228088,0.0001301175597809,-0.0001065921271212,-0.8867189922077483,0.941406270792775
59272.3235734155,0.2020714483223855,0.771789275924662,17.31618665529896,18.82476092227443,17.0809778827054,-5.436094673858294e-05,0.9998883061319046,0.9997926572203336,0.0001301203507027,-0.0001065821862362,-0.8867109713114458,0.9413145446918748
59272.3318514739,0.2020714483223855,0.771789275924662,17.31634997440982,18.824877029672543,17.080958851207768,-5.442068036830883e-05,0.9998883052903116,0.9997926433596628,0.0001301229738119,-0.0001065728065386,-0.8867038638038643,0.941228619277226
59272.35475492279,0.2020714483223855,0.771789275924662,17.316790922567904,18.825263547726394,17.080904743916495,-5.4575383540502985e-05,0.9998883025953356,0.9997926040759868,0.0001301300889045,-0.0001065471801225,-0.8866868471856287,0.9409970614450902
59272.36640830956,0.2020714483223855,0.771789275924662,17.317001951204045,18.825493640495353,17.08087468418322,-5.464788354482036e-05,0.999888301015308,0.999792583560824,0.0001301336260842,-0.0001065343360543,-0.8866797206035348,0.9408828446881896
59273.3461796888,0.3560280110687017,0.8369096649195924,17.320318943093408,18.83095707293674,17.075667103234608,-3.581886604593342e-05,0.999887563126419,0.999789596360064,0.0001301128738383,-0.000106441064135,-0.8916489927994714,0.9452427188108482
59273.35547085585,0.3560280110687017,0.8369096649195924,17.320776680199636,18.83143814514076,17.07573867766978,-3.5450573987603e-05,0.9998875501044984,0.9997895573538088,0.0001301096389448,-0.0001064501634845,-0.8917570052851539,0.945422799069818
59273.36792767258,0.3560280110687017,0.8369096649195924,17.321399723370387,18.832123419776032,17.075826663165213,-3.495665359891025e-05,0.9998875324783484,0.9997895048144954,0.0001301052430579,-0.0001064625536885,-0.8919035830889046,0.9456672662057892
59273.38202633955,0.3560280110687017,0.8369096649195924,17.322113659821962,18.832952338488912,17.0759099251837,-3.43977659460135e-05,0.9998875122983972,0.999789445018593,0.0001301001885177,-0.0001064768332459,-0.8920719119477379,0.945948071082812
59274.40068859076,0.4798172675073148,0.9046499644302024,17.378640628506552,18.91157151066689,17.076519395355465,-2.1750316560612545e-05,0.9998854719357038,0.9997845280650798,0.0001296776730046,-0.0001076494333203,-0.9105868461721088,0.9718892318021208
59274.41217059322,0.4798172675073148,0.9046499644302024,17.37933337327938,18.912838565464146,17.076659917170627,-2.2226887885924157e-05,0.9998854431284762,0.9997844697052906,0.000129674124117,-0.0001076577275071,-0.9108615741320876,0.9721787536059816
59275.22257120084,0.5505791455507278,0.8769799114864543,17.39773858660457,18.93508921096679,17.07678644965685,-7.949421025836699e-05,0.9998836374415974,0.9997810783990144,0.000129512069156,-0.0001078581344988,-0.9292714663087202,0.9876835698569844
59275.22764098685,0.5505791455507278,0.8769799114864543,17.39782224152315,18.934944377342394,17.07679212644727,-7.982114455066245e-05,0.9998836302117584,0.9997810649796784,0.000129511018753,-0.0001078588817394,-0.9293574753445888,0.9877496836487912
59275.23546042531,0.5505791455507278,0.8769799114864543,17.39795332076105,18.934719901706902,17.076798267329508,-8.032353020401835e-05,0.9998836191705418,0.9997810444824048,0.0001295093944046,-0.0001078600344426,-0.9294893149974808,0.9878509418944884
59275.24550079985,0.5505791455507278,0.8769799114864543,17.39812575699391,18.93442941456069,17.076800840291106,-8.096529387765266e-05,0.9998836051882533,0.9997810185187932,0.0001295073011759,-0.0001078615148716,-0.9296571493862366,0.9879796939856268
59275.25995428499,0.5505791455507278,0.8769799114864543,17.39838311874401,18.934006303284256,17.07679241941271,-8.188260785343705e-05,0.9998835854439196,0.9997809818430068,0.000129504273155,-0.0001078636466213,-0.9298958954853472,0.9881625440108276
59275.26796744722,0.5505791455507278,0.8769799114864543,17.398529920275102,18.9337702058552,17.07678133291433,-8.238786321900471e-05,0.9998835746919652,0.9997809618644145,0.0001295025869461,-0.0001078648287865,-0.930026809584326,0.988262653468032
59275.27716431219,0.5505791455507278,0.8769799114864543,17.398701056233836,18.933499404944335,17.076763031185557,-8.296484782445089e-05,0.9998835625222284,0.999780939245696,0.0001295006451536,-0.0001078661858344,-0.9301757915486468,0.988376442274285
59275.28520741002,0.5505791455507278,0.8769799114864543,17.398852356897372,18.933263793882738,17.07674218836735,-8.34669057447161e-05,0.999883552028216,0.9997809197364927,0.0001294989413034,-0.0001078673728517,-0.9303049725056132,0.9884749866781608
59275.29636537495,0.5505791455507278,0.8769799114864543,17.399063583992348,18.93294067001711,17.0767058855614,-8.415947503092072e-05,0.999883537699764,0.9997808930910488,0.0001294965689111,-0.0001078690198844,-0.9304824693392528,0.98861020041144
59282.14067601554,0.743529986590147,0.3397895563455617,17.28731574766817,18.8565891017404,17.07847205199764,-2.2201980061101715e-05,0.9998919989889868,0.999800799917966,0.0001290844209001,-0.0001082051728145,-0.8816130683874389,0.9316791903761852
59282.14732256952,0.743529986590147,0.3397895563455617,17.287233049085575,18.856397360521523,17.07849511801932,-2.2072258679403728e-05,0.9998919949075674,0.9998008032958048,0.0001290870468093,-0.000108203639488,-0.8816092508934041,0.9316552609496678
59282.15743813552,0.743529986590147,0.3397895563455617,17.28709238878997,18.856077614055636,17.078533792003135,-2.187797706860317e-05,0.999891988679122,0.9998008083122412,0.0001290910235772,-0.0001082012724297,-0.8816036953935315,0.931618912231842
59282.17034706206,0.743529986590147,0.3397895563455617,17.28689046250976,18.855621857526387,17.0785878061302,-2.1635641664234783e-05,0.999891980705604,0.999800814499211,0.0001290960626247,-0.0001081981922199,-0.8815970330754654,0.9315726282750376
59282.18414202789,0.743529986590147,0.3397895563455617,17.2866522958384,18.855077598311457,17.07864884933665,-2.138373716003769e-05,0.999891972160397,0.9998008208497908,0.0001291014009133,-0.0001081948255092,-0.8815904142892237,0.9315232625251796
59282.1921659758,0.743529986590147,0.3397895563455617,17.28650555344597,18.85473469041813,17.078684833923322,-2.124062985876712e-05,0.999891967181429,0.9998008244218703,0.0001291044828448,-0.0001081928309538,-0.8815867895334666,0.9314945795025852
59283.1169756692,0.743529986590147,0.3397895563455617,17.274602296051924,18.795410413230034,17.06960641940765,-2.637830636061483e-05,0.9998916643466764,0.9998009058773012,0.0001292528826621,-0.0001077374054749,-0.8809072187243204,0.9269166918360924
59295.20053195775,0.7984049618244173,1.029213746971937,17.261143232164063,18.78320072330328,17.047050851604475,-4.118131876851431e-05,0.9998923390736048,0.9998016560003564,0.000129401699814,-0.0001077131122724,-0.8863298296851398,0.923166911749422
59295.20931809852,0.7984049618244173,1.029213746971937,17.26111973339297,18.783058044758487,17.046969357386438,-4.121915657995278e-05,0.9998923381177368,0.9998016535756395,0.0001294026317476,-0.0001077132734041,-0.8863270506652773,0.9231631109993708
59298.21033689602,0.5636973548680545,3.702643783206885,17.276400855160695,18.81609801529452,17.031869967000727,-4.536209300560937e-05,0.999891786283246,0.9998001953317084,0.0001293865520433,-0.0001074527853499,-0.8892036920434482,0.9232662794261328
59298.21489394357,0.5636973548680545,3.702643783206885,17.27651708171668,18.816189568940068,17.031880586269136,-4.5327706568035195e-05,0.9998917850929604,0.9998001922394916,0.0001293857197334,-0.0001074522058405,-0.8892189521886786,0.9232745407702448
59298.22097770512,0.5636973548680545,3.702643783206885,17.276667840255065,18.81631277356412,17.03189217432323,-4.528164127678992e-05,0.9998917835033432,0.9998001881096972,0.0001293846050579,-0.0001074514351847,-0.8892393689077189,0.9232856287694708
59298.2242755373,0.5636973548680545,3.702643783206885,17.276747255945864,18.816379988696458,17.031897144803263,-4.525659541003678e-05,0.9998917826413964,0.9998001858702956,0.0001293839991469,-0.0001074510188859,-0.8892504571709307,0.9232916674337536
59298.23022567947,0.5636973548680545,3.702643783206885,17.27688604908309,18.81650195130852,17.031903636696864,-4.5211273641270014e-05,0.9998917810857704,0.999800181828511,0.0001293829029558,-0.0001074502703898,-0.8892705002862996,0.9233026129035828
59298.23446317029,0.5636973548680545,3.702643783206885,17.276981097510763,18.81658929808641,17.031906217819493,-4.517889384169416e-05,0.99989177997756,0.999800178949066,0.000129382119963,-0.0001074497394099,-0.8892848031998134,0.923310447276202
59298.23884611789,0.5636973548680545,3.702643783206885,17.27707583127635,18.816680022496783,17.031907006022323,-4.514531305850637e-05,0.9998917788310144,0.9998001759699024,0.0001293813080686,-0.0001074491920399,-0.8892996222021622,0.9233185850627658
59301.22039436904,0.5640535587444901,2.658067047506438,17.286247560327052,18.817199943537595,17.022636887142987,-3.664401224665187e-05,0.9998913169769508,0.9997987822844734,0.0001287376893046,-0.0001084802767458,-0.8980702581223646,0.9378920899118316
59301.23473087751,0.5640535587444901,2.658067047506438,17.286449369758174,18.81684016285713,17.022518176022988,-3.669179453838615e-05,0.999891318250556,0.9997987862384798,0.0001287357824651,-0.0001084925300006,-0.8980826761801796,0.9379865793421868
59301.24829926111,0.5640535587444901,2.658067047506438,17.286666194866232,18.81652908260359,17.022413080711793,-3.6731952585323885e-05,0.9998913195073744,0.9997987902817396,0.000128733993219,-0.0001085040304845,-0.8980944171136063,0.93807511786359
59301.2560449891,0.5640535587444901,2.658067047506438,17.286801729375124,18.816365597611416,17.022357006347978,-3.675259394491227e-05,0.9998913202474152,0.9997987927233096,0.0001287329784813,-0.0001085105516757,-0.8981011192019976,0.9381252614376366
59301.26602999114,0.5640535587444901,2.658067047506438,17.28698822612612,18.81617083134316,17.022288944762927,-3.6776682972141354e-05,0.9998913212257232,0.999798796015795,0.0001287316775081,-0.000108518908951,-0.8981097628622349,0.9381894604470812
59301.27538763289,0.5640535587444901,2.658067047506438,17.287173474821905,18.81600522116847,17.022229068433745,-3.679661963637798e-05,0.99989132216754,0.9997987992514866,0.0001287304655199,-0.0001085266891337,-0.8981178714800174,0.9382491643967767
59301.28515061313,0.5640535587444901,2.658067047506438,17.287375797217603,18.815850528295854,17.02217017455717,-3.68146287741854e-05,0.9998913231760336,0.9997988027840704,0.0001287292084628,-0.0001085347507825,-0.8981263439915302,0.9383109668890236
59302.21197924189,0.5849135220050813,2.2116209692717863,17.289772700827434,18.846769982447732,17.027099008024535,-2.285342841881708e-05,0.9998915197746944,0.999799877098958,0.0001286681021756,-0.0001088538343472,-0.8991863958155022,0.9406407505051786
59302.21688196294,0.5849135220050813,2.2116209692717863,17.28973531575905,18.846753298536964,17.027106982788478,-2.276019876371989e-05,0.999891520869894,0.9997998839040124,0.0001286685054032,-0.0001088531837377,-0.8991898120879959,0.9406327746636428
59302.22346041231,0.5849135220050813,2.2116209692717863,17.28968034247035,18.84671074439893,17.027114154448615,-2.263659461644018e-05,0.9998915223287708,0.999799892979778,0.0001286690683454,-0.0001088522821892,-0.8991942558381428,0.9406217589539232
59302.22968317914,0.5849135220050813,2.2116209692717863,17.28962301013082,18.846648979914264,17.02711709121182,-2.2521285046221415e-05,0.9998915236972848,0.9997999015050127,0.000128669624149,-0.000108851399499,-0.8991983092225462,0.940611008546792
59302.23800677925,0.5849135220050813,2.2116209692717863,17.28953775064609,18.846533231401196,17.027114944697725,-2.236956676777493e-05,0.999891525509916,0.9997999128146144,0.0001286704033845,-0.0001088501738172,-0.8992034988263972,0.940596127862706
59302.24329760602,0.5849135220050813,2.2116209692717863,17.28947819532344,18.846439702354115,17.027109839352,-2.2274667238971063e-05,0.9998915266512032,0.9997999199460726,0.0001286709202021,-0.0001088493681992,-0.8992066571270235,0.9405863717262616
59302.25204035636,0.5849135220050813,2.2116209692717863,17.289370155957528,18.84625070176457,17.027094791142964,-2.212054907197937e-05,0.9998915285180708,0.9997999316295174,0.0001286718112409,-0.0001088479922552,-0.8992116324557624,0.9405697450741448
59302.25802547886,0.5849135220050813,2.2116209692717863,17.289289178502692,18.84609661611796,17.027079715984325,-2.20170293102264e-05,0.9998915297821106,0.9997999395533692,0.0001286724480947,-0.000108847018486,-0.8992148606770691,0.9405580005581644
59302.26448811455,0.5849135220050813,2.2116209692717863,17.289195662510057,18.84590846361306,17.027059289998693,-2.190711061252854e-05,0.999891531133943,0.9997999480395928,0.0001286731605281,-0.0001088459382728,-0.8992181814837079,0.9405449892140304
59302.29459358113,0.5849135220050813,2.2116209692717863,17.288687661717468,18.844758605699624,17.026914047800602,-2.1421820496801747e-05,0.9998915372444944,0.9997999865638436,0.000128676825202,-0.0001088405206841,-0.8992313188284826,0.9404798846806612
59302.29820722462,0.5849135220050813,2.2116209692717863,17.288619805007624,18.844592899074,17.02689176775657,-2.1366666428432596e-05,0.999891537956435,0.9997999910709884,0.0001286773040881,-0.0001088398285556,-0.8992326298072034,0.9404715749295912
59302.30468637776,0.5849135220050813,2.2116209692717863,17.28849505424486,18.84428231421078,17.026849594134482,-2.1269511505233737e-05,0.9998915392209148,0.999799999086416,0.0001286781840373,-0.0001088385655823,-0.899234833447667,0.9404564112772452
59302.31116281804,0.5849135220050813,2.2116209692717863,17.288366717154737,18.84395529578967,17.02680477988149,-2.1174661485716416e-05,0.999891540469216,0.9998000070125728,0.0001286790911802,-0.0001088372751351,-0.8992368454569375,0.940440915183432
59303.21754306497,0.5849135220050813,2.2116209692717863,17.28341471563698,18.840351470987244,17.032355125856856,-3.712936119740957e-05,0.9998914939283788,0.9997998427193212,0.000129062395858,-0.0001085014600947,-0.8974043770468819,0.93601890269733
59303.23159048817,0.5849135220050813,2.2116209692717863,17.28322243343878,18.839385305686548,17.032187512557623,-3.760979868122859e-05,0.9998914902230434,0.9997998235198342,0.0001290691008501,-0.0001084955410787,-0.8973622218322924,0.9359498773647128
59303.24768361733,0.5849135220050813,2.2116209692717863,17.28302619700574,18.83827610182468,17.03201987195888,-3.8154484806853606e-05,0.9998914859116296,0.9997998012023428,0.0001290766340559,-0.0001084887946468,-0.8973145561864644,0.9358724145633224
59303.28195162292,0.5849135220050813,2.2116209692717863,17.28270829185589,18.83597426148039,17.031772929975627,-3.9290215211822584e-05,0.9998914765067248,0.9997997526154948,0.0001290921022835,-0.0001084745669422,-0.897215590810643,0.9357136245096532
59303.29118824939,0.5849135220050813,2.2116209692717863,17.282640026455713,18.835371157018812,17.031728901007614,-3.9589919028569016e-05,0.9998914739220928,0.9997997392887784,0.0001290961285072,-0.0001084707673004,-0.8971895687470525,0.9356723460762576
59304.22101467317,0.5871421992778779,2.43360885528347,17.28864155931867,18.852686083042787,17.040200199361795,-4.064966401195915e-05,0.9998911601097276,0.9997983559414574,0.0001290492476696,-0.0001082647505603,-0.8977457667185695,0.9364475007180676
59304.26230327618,0.5871421992778779,2.43360885528347,17.289772116852898,18.85017371984728,17.039917637733677,-3.975815177399329e-05,0.999891143096018,0.9997983010703412,0.0001290364383961,-0.0001082671853141,-0.8979569677958453,0.9366604321523716
59305.12857444979,0.5871421992778779,2.43360885528347,17.29346131798154,18.826182023887203,17.031022783144085,-3.3613038167701684e-05,0.9998906723618268,0.9997973521110608,0.0001291349266522,-0.0001086209866934,-0.90615378169562,0.941047479064818
59305.13592148644,0.5871421992778779,2.43360885528347,17.293385360953128,18.825766615752812,17.030917111179235,-3.367813687959933e-05,0.9998906678880776,0.9997973462363862,0.0001291385988391,-0.0001086260940992,-0.9062411623107104,0.9410820639333556
59305.14496547091,0.5871421992778779,2.43360885528347,17.293297087701543,18.8252586580448,17.030783802050372,-3.375979228043755e-05,0.9998906623886432,0.9997973390705646,0.0001291431476373,-0.0001086324131842,-0.9063486835018554,0.9411247037576868
59305.15290587778,0.5871421992778779,2.43360885528347,17.293224580123454,18.82481626226652,17.030664316875814,-3.383282996719582e-05,0.9998906575677132,0.9997973328393476,0.0001291471661544,-0.0001086379898632,-0.9064430343637953,0.941162205431286
59305.16086872995,0.5871421992778779,2.43360885528347,17.293156786701697,18.82437644701591,17.030542677359293,-3.3907302110428585e-05,0.9998906527406412,0.999797326647444,0.0001291512182391,-0.0001086436087835,-0.906537592979298,0.9411998779694744
59305.16671888793,0.5871421992778779,2.43360885528347,17.293110246841138,18.824056029309048,17.030452417444977,-3.396277895715825e-05,0.9998906491993346,0.9997973221349148,0.0001291542088122,-0.0001086477535481,-0.9066070192445048,0.9412275988400542
59305.17729960439,0.5871421992778779,2.43360885528347,17.29303340995042,18.823482968740752,17.030287889572588,-3.406470988332882e-05,0.9998906428059882,0.9997973140526134,0.000129159645425,-0.0001086552850791,-0.9067324741652812,0.9412778343545992
59305.1857575527,0.5871421992778779,2.43360885528347,17.292979074721778,18.823031453129147,17.030155788356726,-3.414762185999524e-05,0.9998906377066256,0.9997973076656472,0.0001291640157185,-0.0001086613376523,-0.906832641922216,0.9413180879520872
59307.20925032624,0.6888265404850245,2.040185326194886,17.308534950748815,18.902911764836137,17.073014701265002,-1.0910710686518584e-05,0.9998907989789568,0.9997984129253108,0.0001285251627176,-0.000109848493181,-0.902460883009056,0.9604870072673556
59307.2139369585,0.6888265404850245,2.040185326194886,17.30855035090185,18.902843842388684,17.073123740967816,-1.0777370083574616e-05,0.9998908022164906,0.9997984195936068,0.0001285208260745,-0.000109849489532,-0.9024020712430916,0.9605293544501894
59307.22046123905,0.6888265404850245,2.040185326194886,17.308573111121365,18.902748910536022,17.07327260471098,-1.0592786528635534e-05,0.9998908067207763,0.9997984288680152,0.0001285148209541,-0.0001098508681432,-0.90232049540353,0.9605878728181982
59307.22342507506,0.6888265404850245,2.040185326194886,17.30858397961244,18.902705489222267,17.07333902216191,-1.0509333744021448e-05,0.9998908087659328,0.9997984330778809,0.0001285121052235,-0.0001098514911847,-0.9022835510892344,0.9606142900610006
59307.22804839114,0.6888265404850245,2.040185326194886,17.308601619344508,18.902637199269087,17.07344101963323,-1.0379652456906506e-05,0.9998908119548896,0.9997984396407796,0.0001285078842045,-0.0001098524590472,-0.9022260630742828,0.960655291367245
59307.23198459561,0.6888265404850245,2.040185326194886,17.308617316624492,18.902578376733928,17.073526235033867,-1.0269721521371446e-05,0.9998908146686536,0.9997984452243568,0.0001285043051631,-0.0001098532792039,-0.9021772549092928,0.9606900003306778
59307.23621675419,0.6888265404850245,2.040185326194886,17.30863491418523,18.9025142643983,17.07361610186373,-1.0152014187351496e-05,0.9998908175851696,0.9997984512236924,0.00012850047204,-0.0001098541570663,-0.9021249164288244,0.9607271152950304
59307.25806904856,0.6888265404850245,2.040185326194886,17.30873849882367,18.902162897566544,17.07404786271389,-9.552283426552802e-06,0.9998908326228808,0.999798482133564,0.0001284809270209,-0.0001098586246739,-0.9018569664309372,0.9609154064455154
59307.26035497533,0.6888265404850245,2.040185326194886,17.308750599541334,18.902123978603928,17.074089758181373,-9.49032254953261e-06,0.9998908341938628,0.9997984853604835,0.0001284789062879,-0.0001098590857301,-0.901829158280152,0.9609347800917382
59307.2650306077,0.6888265404850245,2.040185326194886,17.30877606141093,18.90204337227328,17.074173618425355,-9.36404409201606e-06,0.9998908374059108,0.9997984919569776,0.0001284747871023,-0.000109860025071,-0.901772409937026,0.960974216889255
59307.26967554726,0.6888265404850245,2.040185326194886,17.308802272464245,18.901962177159188,17.074254576462597,-9.239200691217833e-06,0.9998908405952246,0.9997984985050526,0.0001284707135829,-0.0001098609533249,-0.9017162074264028,0.9610131423494278
59312.13328289685,0.8517403770238162,2.441510055837328,17.284848458185163,18.874873011628093,17.129321181017083,-3.88427067169572e-05,0.9998923722418072,0.999801628247416,0.0001294972281683,-0.0001091794547811,-0.901630804444334,0.9344912506086446
59312.14278140062,0.8517403770238162,2.441510055837328,17.284890446527353,18.874916750222805,17.129447591668995,-3.889136029092507e-05,0.9998923700521248,0.9998016254055592,0.0001295003239231,-0.0001091768801944,-0.901676962590569,0.93444164501162
59312.1538275717,0.8517403770238162,2.441510055837328,17.28494508439065,18.874957350570305,17.129591802521222,-3.8946842639704137e-05,0.9998923674775748,0.9998016220548916,0.00012950389793,-0.0001091738879761,-0.9017306153591784,0.9343844177729782
59312.16443123202,0.8517403770238162,2.441510055837328,17.285003528445966,18.874986285367168,17.129727931766443,-3.899899383786601e-05,0.9998923649778328,0.9998016187922624,0.0001295073023474,-0.000109171017533,-0.9017820920867308,0.9343299485107384
59312.17640184199,0.8517403770238162,2.441510055837328,17.28507671561772,18.875007570967277,17.129879563918177,-3.905656687979634e-05,0.9998923621226002,0.9998016150548,0.0001295111146122,-0.0001091677793199,-0.9018401732622756,0.9342690042129628
59312.18532097832,0.8517403770238162,2.441510055837328,17.285136315067415,18.87501586755897,17.12999156293632,-3.909856906471866e-05,0.9998923599723536,0.9998016122327577,0.0001295139337291,-0.0001091653681505,-0.9018834268890747,0.934223971714746
59312.19848924614,0.8517403770238162,2.441510055837328,17.28523238641549,18.87501678792141,17.13015611611566,-3.915918875907676e-05,0.9998923567621554,0.999801608008177,0.0001295180626365,-0.0001091618107743,-0.9019472525440968,0.9341580715868636
59322.246170183,0.0848428755998611,0.5196189273126105,17.33886446880558,18.911848372739165,17.23595385285741,-1.8238623616032197e-05,0.9998891675515124,0.99979307024894,0.0001285777873186,-0.0001098873592013,-0.92356269608358,0.9616549886900198
59322.25398081353,0.0848428755998611,0.5196189273126105,17.338947534698654,18.911233015075553,17.235850052062393,-1.842516455997568e-05,0.9998891716616836,0.9997930719562153,0.0001285792064529,-0.0001098914303523,-0.9235482067346226,0.9616453469781644
59322.27447377003,0.0848428755998611,0.5196189273126105,17.33916078936198,18.909661234778923,17.235610734720296,-1.8909800942208578e-05,0.9998891823259212,0.999793076698112,0.0001285829289852,-0.0001099020054921,-0.923510066854547,0.9616199036228656
59324.21908472553,-0.0105231888592242,0.4943094434067583,17.33843068540697,18.921304385414352,17.221898674825002,1.4289176584462794e-05,0.999887913085404,0.9997949818358716,0.0001286785292741,-0.0001094631479705,-0.923413548886611,0.9649994821846398
59324.2297948281,-0.0105231888592242,0.4943094434067583,17.3387114504091,18.921816280731505,17.222123991090665,1.453177631812502e-05,0.9998878940956056,0.9997949468995732,0.0001286823007804,-0.0001094635550757,-0.9235781724263374,0.965150742897854
59324.2434776611,-0.0105231888592242,0.4943094434067583,17.3390472575247,18.92243757449508,17.2223869609028,1.4812138211916851e-05,0.9998878699879884,0.9997948986859816,0.0001286874784439,-0.0001094648630374,-0.9237981600020456,0.965350173612453
59324.25674972141,-0.0105231888592242,0.4943094434067583,17.33934241550277,18.923003443594272,17.222609968656382,1.5051363760788254e-05,0.9998878467806036,0.9997948479915442,0.0001286928958655,-0.000109467000609,-0.9240221287912296,0.965550370319155
59324.29587407743,-0.0105231888592242,0.4943094434067583,17.340052705054365,18.92447193616995,17.22310345675457,1.5558825930652286e-05,0.9998877795046932,0.9997946751285552,0.000128711231364,-0.0001094785261254,-0.9247452293274804,0.9661804588717936
59324.30115329752,-0.0105231888592242,0.4943094434067583,17.340135328668946,18.92464956906276,17.223156605916486,1.560366441629723e-05,0.9998877705693154,0.9997946490339996,0.0001287139860495,-0.0001094807031961,-0.9248502102735056,0.9662701694156096
59325.22526119087,-0.0451895892620087,0.4371631099869567,17.387647224325153,19.030344938792773,17.261744808451493,-4.427235045695158e-05,0.9998869225372772,0.9997831335807444,0.0001298039650941,-0.0001117085577806,-0.9607711660874568,0.9924385438251396
59325.23355803015,-0.0451895892620087,0.4371631099869567,17.38785123228857,19.029948974292445,17.261843241121845,-4.458513805617908e-05,0.999886917306746,0.999783064898781,0.0001298077458567,-0.0001117250607476,-0.9609881388399112,0.9926004884921712
59328.24101687223,0.0848428755998611,0.4272824241024184,17.375598204480994,18.962176353064017,17.28022441041534,-3.304346207251958e-05,0.9998854492658096,0.9997874396324864,0.0001294299446051,-0.0001102632630922,-0.9475591093240732,0.9916938320559496
59328.24841746607,0.0848428755998611,0.4272824241024184,17.37543049046891,18.961536562913995,17.28011643416689,-3.315298572793494e-05,0.9998854460826432,0.9997874360227096,0.0001294281784136,-0.0001102582639858,-0.9475810964046584,0.991754385318122
59328.25819979454,0.0848428755998611,0.4272824241024184,17.375203297934572,18.960645420069216,17.279969189698004,-3.3291811008298824e-05,0.999885441895034,0.9997874313103184,0.000129425684181,-0.0001102517515708,-0.9476106375927912,0.9918348400364728
59329.2634960197,-0.0105231888592242,0.3865824320869609,17.376754738027724,18.95731144480847,17.28622941298603,-2.115003793140008e-05,0.999885456139943,0.999787594429872,0.000128985704353,-0.0001102245836998,-0.949455522876031,0.9954419845632644
59329.26969459834,-0.0105231888592242,0.3865824320869609,17.376824542764815,18.95737718993735,17.28628189746906,-2.09723930042438e-05,0.9998854609428472,0.99978760118375,0.0001289866831765,-0.0001102287416925,-0.9494344632149504,0.9953915759589588
59330.23667079909,-0.0770391810219734,2.0143729809948363,17.383399944916068,18.96322598194487,17.291261892337335,-1.4479848685601806e-05,0.9998761053823918,0.999777253055598,0.0001283735630455,-0.0001095977710201,-0.9704803371945998,1.088301444834226
59330.24101059757,-0.0770391810219734,2.0143729809948363,17.383436007203215,18.963159981468852,17.291258769793757,-1.4696201653066832e-05,0.9998759504601826,0.9997770795296924,0.0001283522858349,-0.0001095769222186,-0.9708991078763956,1.0899035238978247
59330.24854653236,-0.0770391810219734,2.0143729809948363,17.383493929504752,18.963034139440307,17.29125155837535,-1.5077342079615986e-05,0.9998756792360032,0.9997767757300998,0.0001283149480529,-0.0001095403600667,-0.9716329315316788,1.0927087547491243
59330.25898687264,-0.0770391810219734,2.0143729809948363,17.383563888640147,18.962835593686854,17.291237899459173,-1.5616728591644052e-05,0.9998752989119664,0.9997763497159434,0.0001282624115782,-0.0001094889639735,-0.9726633403695338,1.096643310751204
59333.24274410882,-0.2321047075092791,1.9563773095561987,17.352341575607998,18.94762413617032,17.280500995961685,-5.55114766942231e-05,0.9998342359161724,0.9997357554067244,0.0001172552172893,-0.0001049398122765,-1.087451446109046,1.6507106969676786
59333.25145809558,-0.2321047075092791,1.9563773095561987,17.352656286898817,18.947593183179556,17.280499024359962,-5.395755876753075e-05,0.9998350830512432,0.9997367872670428,0.0001172040471408,-0.0001049955568338,-1.085315890637032,1.6473120964573844
59333.26392984155,-0.2321047075092791,1.9563773095561987,17.353094122023613,18.947498422305483,17.2804843606985,-5.174314857963658e-05,0.9998363130472444,0.9997382848436576,0.0001171302610307,-0.0001050759907973,-1.0822233919132849,1.642375887916456
59334.2340646141,-0.3902319408953189,2.0110760494008773,17.3729218903023,18.961786327136984,17.282564032206178,6.867437209067687e-05,0.9999514494163024,0.9998777797628512,0.0001109938866726,-0.0001114274795319,-0.8081661447215535,1.1748316071695637
59334.23788254937,-0.3902319408953189,2.0110760494008773,17.372966767187755,18.961767327327053,17.2826225201561,6.887943732615397e-05,0.9999518082276196,0.9998782172676256,0.0001109743470007,-0.0001114441038138,-0.8073313064857159,1.1733497439076097
59334.24421480425,-0.3902319408953189,2.0110760494008773,17.373040705495818,18.961734199164937,17.282716943025566,6.92137578000676e-05,0.9999523987820552,0.9998789375103058,0.0001109421248371,-0.0001114713812336,-0.8059573249719721,1.1709099347140492
59334.25132662879,-0.3902319408953189,2.0110760494008773,17.373122825386716,18.96169476497473,17.282818933190825,6.958059154735305e-05,0.9999530551894734,0.99987973832461,0.0001109062144198,-0.0001115015742367,-0.8044301927573042,1.1681967566840188
59335.22754185524,-0.3737739869393407,2.1698627870597553,17.36181752807962,18.949197038349205,17.290013693988314,5.8778990997303504e-05,0.9999726801781864,0.9999057799224468,0.0001092985718783,-0.0001114147347975,-0.7553249385595385,1.0770143674096415
59335.23145990528,-0.3737739869393407,2.1698627870597553,17.36172460204733,18.948896018520166,17.29002853748752,5.877047780040677e-05,0.9999726794158962,0.9999057841293768,0.0001093011043059,-0.0001114103053481,-0.7552956877376937,1.0769855102257944
59335.23745136815,-0.3737739869393407,2.1698627870597553,17.36158607724931,18.94843789547129,17.290051152247063,5.8759701593120187e-05,0.999972678878154,0.9999057912048224,0.0001093050386882,-0.0001114035846176,-0.7552493420014481,1.0769392514917029
59335.24539643191,-0.3737739869393407,2.1698627870597553,17.3614094302503,18.94783614471051,17.290081215765586,5.8749544699636256e-05,0.9999726793232872,0.9999058017716852,0.000109310369558,-0.0001113947702051,-0.7551849073538458,1.0768739823873827
59335.45651518417,-0.3737739869393407,2.1698627870597553,17.357415666225265,18.9348857386305,17.29058478429971,5.9951074751408455e-05,0.9999731071184011,0.9999065069356414,0.0001094908553156,-0.000111197724234,-0.7524168111911561,1.0737423868144242
59335.46344128621,-0.3737739869393407,2.1698627870597553,17.357225102743957,18.93453256510119,17.29057590903121,6.003018354337481e-05,0.9999731325128692,0.9999065416218972,0.0001094977615825,-0.0001111923544181,-0.75229767106048,1.0736019923325826
59336.4326918224,-0.3737739869393407,2.458348767704525,17.335794526687383,18.89112193333964,17.288348146132677,7.245081187934645e-05,0.9999775190303676,0.9999121134272018,0.0001102879700352,-0.0001107841440604,-0.735244240322155,1.0528457742905228
59336.44136041966,-0.3737739869393407,2.458348767704525,17.335728430515783,18.89113022960046,17.2883683932545,7.249612254430136e-05,0.9999775440938942,0.9999121471801724,0.0001102909040334,-0.000110782236843,-0.7351474175375752,1.052726389146307
59336.48013217744,-0.3737739869393407,2.458348767704525,17.335371072422223,18.89114028226374,17.288420234821224,7.26838197368113e-05,0.999977652610704,0.9999122941002376,0.000110303135794,-0.0001107739963795,-0.7347275914903785,1.0522081443308529
59336.48325603879,-0.3737739869393407,2.458348767704525,17.335339304671454,18.89113931475833,17.28842180659669,7.269789060109175e-05,0.999977661101041,0.9999123056518596,0.0001103040584533,-0.0001107733529433,-0.7346947004226676,1.0521674986195388
59343.1780022722,-0.706639395095408,2.726020592079947,17.445985227362367,19.134932941546325,17.436481634631736,8.154602215535721e-05,0.9999708598833748,0.9998970442077192,0.0001104441257313,-0.0001134798918704,-0.7977276479129066,1.107046912862333
59343.18151629134,-0.706639395095408,2.726020592079947,17.44623161490551,19.135169733997017,17.43664529672252,8.152912868552789e-05,0.9999708462724912,0.999897014621822,0.0001104481094833,-0.0001134841391827,-0.7978410343160672,1.1071849860933247
59343.18777574834,-0.706639395095408,2.726020592079947,17.446673058209665,19.135593638311732,17.43693809397293,8.149961325063041e-05,0.9999708220300492,0.9998969618952532,0.0001104551935729,-0.0001134917083752,-0.7980431871457723,1.1074311007495614
59343.1944758773,-0.706639395095408,2.726020592079947,17.447149118776995,19.136050145509113,17.43725324324762,8.146885394323097e-05,0.9999707960852836,0.9998969054213274,0.0001104627587523,-0.0001134998153218,-0.7982598237007216,1.1076947729729596
59344.1658789787,-0.706639395095408,2.726020592079947,17.503971700451036,19.189108873749316,17.479200543875475,9.33091858829293e-05,0.9999675146190524,0.9998889029786164,0.0001111308384683,-0.0001146446506026,-0.8305901055176135,1.144918116786802
59344.17036131256,-0.706639395095408,2.726020592079947,17.504267991585387,19.189281703601093,17.479370613604054,9.343326316312492e-05,0.9999675008833944,0.9998888668105452,0.0001111317788547,-0.0001146495063375,-0.830737854377548,1.1450798117900374
59345.1668485752,-0.72837467584759,3.31044873177327,17.55849157520422,19.231417900454527,17.515904606905824,0.0001177609779448,0.9999632232174874,0.999879785345559,0.0001111783618172,-0.0001155534312702,-0.8620324953495444,1.1810729191483431
59345.17260866037,-0.72837467584759,3.31044873177327,17.558783993262374,19.231578077999227,17.51611940040691,0.0001178507678177,0.9999631890130368,0.9998797249286124,0.0001111783023075,-0.000115557558685,-0.8622029636076185,1.1812856177102609
59345.18098386139,-0.72837467584759,3.31044873177327,17.559211656541088,19.23181772371098,17.51643219781393,0.0001179801759128,0.9999631390831716,0.9998796369188804,0.0001111782125381,-0.0001155635381446,-0.8624506121939975,1.1815949896026594
59356.42794801877,-0.6491036210209131,4.362572052445937,17.709015537220615,19.32330959924172,17.763506114337243,-2.9243559302302657e-05,0.9998456202948346,0.9997287825190464,0.0001139463272118,-0.0001175145404736,-1.0897603281082555,1.5442866740978338
59356.43741462794,-0.6491036210209131,4.362572052445937,17.709317574591037,19.32357983820552,17.76359382990319,-2.8955743103075526e-05,0.99984560610306,0.999728742982556,0.0001139548639552,-0.0001175252632924,-1.0899716521717482,1.5444297150141713
59359.38995686057,-0.6293994165025651,2.8493179641943156,17.777262817143228,19.405615285639858,17.80199793575743,1.6430548281235866e-05,0.9998419733202052,0.9997216703718684,0.0001150861370332,-0.0001217653467546,-1.1459179924715726,1.595364221833319
59359.39462325464,-0.6293994165025651,2.8493179641943156,17.777267840596778,19.405646225475746,17.802068570064403,1.6466101669795376e-05,0.9998419732743568,0.9997216714857744,0.0001150857333979,-0.0001217679693638,-1.1459347345797433,1.5953769466212169
59360.4278663776,-0.6096952119842172,2.600140029070553,17.76502011432049,19.37838176875061,17.81659357346657,1.7771976048727078e-05,0.9998424379325852,0.9997229295649128,0.0001147588879559,-0.0001218104178634,-1.1447814903178342,1.5919726580963671
59360.43754766182,-0.6096952119842172,2.600140029070553,17.764945046318296,19.378385779121295,17.816769907411402,1.7736073851731995e-05,0.999842445928988,0.9997229491330528,0.0001147543203946,-0.0001218073938763,-1.1447364444393209,1.591898212613691
59361.46397165125,-0.47196988761425,2.028210841963813,17.750889884758298,19.36508844342264,17.82897591915721,1.1706771690501437e-05,0.9998435051771922,0.9997254806948408,0.000114263567836,-0.000121468846343,-1.1387510055359933,1.582859308256812
59362.18037611324,-0.540376141667366,1.4277947446078263,17.739865469473706,19.361950370189916,17.836988399644795,7.241635510730309e-06,0.999844300714627,0.9997273549804332,0.0001140561319248,-0.0001214691502836,-1.1353107580542707,1.5779434164618444
59362.18499617035,-0.540376141667366,1.4277947446078263,17.73983738883291,19.361825628507816,17.837104449313188,7.213074863372423e-06,0.9998443052518732,0.9997273654466408,0.0001140554399073,-0.0001214695440736,-1.135293759702583,1.57791626430389
59362.19531439283,-0.540376141667366,1.4277947446078263,17.739778280800532,19.361541006707892,17.83735987256137,7.149207372504193e-06,0.9998443153385222,0.9997273886936452,0.0001140539278441,-0.0001214704179603,-1.135256046797965,1.577855717529147
59363.16582873028,-0.540376141667366,1.4273252899980136,17.734791451783146,19.368409498122563,17.854911544744674,1.87076491632374e-08,0.9998448690272064,0.9997284802349548,0.0001141232402638,-0.0001213655140765,-1.1331885189609665,1.5720540573560815
59363.17077252731,-0.540376141667366,1.4273252899980136,17.734780836395878,19.368352254423915,17.854992297994844,-2.4135758022519636e-08,0.9998448700936596,0.999728480694904,0.0001141243198102,-0.0001213639445531,-1.133182896652281,1.572024921982594
59363.18090758139,-0.540376141667366,1.4273252899980136,17.73476278238467,19.368217621786872,17.855153801709978,-1.1212938911319497e-07,0.9998448722563272,0.9997284815514124,0.0001141265337196,-0.0001213607123331,-1.133171375596066,1.5719653718204825
59366.39131413648,-0.4758020164445042,1.1291433916986855,17.703218203596954,19.334904509319415,17.88557285959926,-1.1141495817417866e-06,0.9998468476306472,0.9997322705393265,0.0001138545324067,-0.0001212881785079,-1.131653911218697,1.5566936340932789
59366.3959341489,-0.4758020164445042,1.1291433916986855,17.703198095522062,19.334864788863825,17.88561872431567,-1.0737583601533525e-06,0.9998468442283192,0.999732268415823,0.0001138546312397,-0.0001212921976594,-1.1317314187098158,1.5566748373423347
59366.40055219385,-0.4758020164445042,1.1291433916986855,17.703177410423358,19.334826383244025,17.88566231744876,-1.0334320227182573e-06,0.999846840782218,0.99973226621722,0.0001138547319048,-0.0001212962391129,-1.1318093287400135,1.5566562018812835
59378.22691259418,-0.394148241728544,8.478251162750706,18.114761364130928,19.781554860878796,18.294854014202397,7.861513447431836e-05,0.9998376085650564,0.9996813362082002,0.0001177409080523,-0.0001480531162786,-1.7929857701091083,1.7438600114813898
59381.262970561,-0.6648553526028991,6.999447075680384,18.538662327704948,20.493702689348375,18.612152243177967,8.766187711591342e-05,0.9997904071616772,0.999593418724904,0.0001188436010105,-0.0001618832343269,-2.0206971364522905,1.9682256606392123
59411.39585050786,-2.035620665177703,11.703254113692909,18.973086434221088,20.421743442339455,19.12527275099538,9.526451099430536e-05,0.9997355574109952,0.9994500018982224,2.1232768018704605e-05,-0.0001164497981133,-2.0927771213540627,1.0735157188816242
59411.40204363098,-2.035620665177703,11.703254113692909,18.97273074594737,20.421504300985344,19.12531746041822,9.533187323765532e-05,0.9997355627876832,0.9994499856429732,2.1226103015727553e-05,-0.0001164407168015,-2.092799709149845,1.073364645032884
59414.30757766456,-2.035620665177703,11.703254113692909,19.282880814816323,20.89958510602892,19.376991630116393,0.0001017231032638,0.9997228656168364,0.999418216528194,2.0305098414403213e-05,-0.0001315166927615,-2.151353162720424,1.2880973100682462
59429.23949497603,-0.3426932133734226,2.2518911024347577,18.43014739527269,19.65805385753374,19.070792663740157,1.0532999048341124e-05,0.999745374164616,0.9995280066617314,1.400749657739505e-05,-6.761942157924275e-05,-1.6227961990698825,0.721924283943678
59429.2439857594,-0.3426932133734226,2.2518911024347577,18.429193528168284,19.657363712347568,19.07045020632444,1.0335501975756186e-05,0.9997454028460352,0.9995281237725724,1.4005803764299128e-05,-6.756066196788454e-05,-1.622065047347874,0.7211725349915813
59429.2484951123,-0.3426932133734226,2.2518911024347577,18.42823489030475,19.656672635913484,19.07010431046993,1.0138104615350085e-05,0.9997454316859536,0.9995282412349302,1.4004120409373058e-05,-6.750170031326413e-05,-1.6213298377799157,0.7204193706701911
59429.27709799499,-0.3426932133734226,2.2518911024347577,18.4221350009285,19.652332893730083,19.067856454362232,8.907238885402178e-06,0.9997456155390424,0.9995289832050208,1.3993823613728577e-05,-6.712866585368999e-05,-1.616642562183543,0.7156814163353604
59429.27878063811,-0.3426932133734226,2.2518911024347577,18.421775253450107,19.652079482661453,19.067721087261873,8.835964235395426e-06,0.999745626403767,0.9995290266870388,1.3993238197212823e-05,-6.710677297897921e-05,-1.6163655534558872,0.7154048051108928
59433.20096008048,-0.3426932133734226,2.2518911024347577,18.027253996843825,19.572783266852632,18.905979125360385,-7.477748247801417e-05,0.9997688231204016,0.9995843813207056,1.3292802409996555e-05,-3.9893182449809925e-05,-1.1099042053755117,0.477542778600379
59433.21145233265,-0.3426932133734226,2.2518911024347577,18.027243647064157,19.5737297385016,18.90604623359492,-7.508406630514135e-05,0.9997688446257664,0.9995844129435152,1.3289107237250215e-05,-3.989262997607339e-05,-1.1099211711288706,0.4773875684102537
59433.2209129081,-0.3426932133734226,2.2518911024347577,18.027223888735076,19.57454118694115,18.90609749651552,-7.535075477121583e-05,0.9997688639782132,0.9995844408231834,1.3286075758312797e-05,-3.989210640457647e-05,-1.1099356714996738,0.4772472138293788
59434.19601120315,-0.3426932133734226,2.2518911024347577,18.006674741466615,19.531866142569108,18.878667377057997,-4.344208416642663e-05,0.9997713905321394,0.9995849641838837,1.4712014705677344e-05,-3.894967575533973e-05,-1.087302582693358,0.4596299676193653
59434.20178365123,-0.3426932133734226,2.2518911024347577,18.006504768145753,19.53158596311443,18.878512768888136,-4.313349541665239e-05,0.9997714095628536,0.9995849682452392,1.4723148048570424e-05,-3.894152066949839e-05,-1.0870992005299087,0.4595161422966579
59434.20775356369,-0.3426932133734226,2.2518911024347577,18.006326467159315,19.531285106972575,18.878350604233916,-4.281482996689429e-05,0.9997714292896074,0.999584972557643,1.4734633425487665e-05,-3.893308761639399e-05,-1.0868888909223715,0.4593983940267596
59434.24339620581,-0.3426932133734226,2.2518911024347577,18.005209936550322,19.52923360252184,18.877319807626296,-4.0922406831192783e-05,0.9997715480161564,0.9995850006712724,1.48025970513901e-05,-3.888276038343929e-05,-1.0856338966336945,0.4586947753227666
59434.24508365517,-0.3426932133734226,2.2518911024347577,18.005154912580835,19.52912483585382,18.87726777889415,-4.083324245458121e-05,0.9997715536773588,0.999585002102597,1.4805788898971509e-05,-3.8880378620837e-05,-1.085574507736622,0.4586614373510599
59447.21581578491,-0.1016212906688451,1.4973280418169073,17.76455638994018,19.291876957862893,18.72084486595548,-2.5877143269430184e-05,0.999844573686082,0.9997019255592572,9.622002825238814e-06,-2.548306292001441e-05,-0.7591033456872186,0.1628534801621231
59447.22368617309,-0.1016212906688451,1.4973280418169073,17.764192640686204,19.291504256815,18.72071509147136,-2.59688675803797e-05,0.9998445905484228,0.9997019646515604,9.623780941743565e-06,-2.547841770215783e-05,-0.7590054299588627,0.1626757451455379
59447.23087194345,-0.1016212906688451,1.4973280418169073,17.76385426744323,19.291145391083656,18.72058818914255,-2.6051995283160136e-05,0.9998446059119258,0.999702000254975,9.62541595580688e-06,-2.5474157269693495e-05,-0.7589158357199819,0.1625136731628147
59447.25596563961,-0.1016212906688451,1.4973280418169073,17.76262639250314,19.289753781132088,18.72007238261732,-2.633757882091703e-05,0.9998446593310228,0.9997021239319472,9.631209389865704e-06,-2.545913036994703e-05,-0.7586014323009634,0.1619492453504733
59447.25816698289,-0.1016212906688451,1.4973280418169073,17.762515326372576,19.289621575688408,18.720021306540612,-2.636227689195945e-05,0.9998446640004536,0.9997021347333402,9.631723646818246e-06,-2.5457800805616243e-05,-0.7585737340005378,0.161899848065655
59448.19210226506,-0.1016212906688451,1.4973280418169073,17.728456831963577,19.25298702971368,18.70164998380297,-3.0189848018208567e-05,0.9998464829653652,0.9997060208161892,9.835945543979495e-06,-2.469411793240608e-05,-0.7451034033406978,0.1438417340945529
59448.19789993668,-0.1016212906688451,1.4973280418169073,17.72830428091959,19.253015746375088,18.70157639739794,-3.0171342728018057e-05,0.9998464923870436,0.9997060385930194,9.83617732320088e-06,-2.4688901897029863e-05,-0.7450280488467965,0.1437588598056424
59448.20368708848,-0.1016212906688451,1.4973280418169073,17.728151087976325,19.25304021506315,18.70150221451725,-3.015240379700085e-05,0.9998465017476346,0.9997060562192092,9.8363817109876e-06,-2.4683706443726627e-05,-0.7449533124231645,0.1436766628393148
59448.25953630843,-0.1016212906688451,1.4973280418169073,17.726618835066255,19.25308701324004,18.700764294458487,-2.9945884118710994e-05,0.9998465897391792,0.9997062200840958,9.836915384019304e-06,-2.463420601060217e-05,-0.7442582780838695,0.1429111075706894
59448.26189504746,-0.1016212906688451,1.4973280418169073,17.7265517883454,19.253082495561696,18.70073294515095,-2.9936223868623844e-05,0.9998465933587533,0.9997062267499656,9.836878495232856e-06,-2.463214343951866e-05,-0.7442300262282044,0.142879903543273
59449.19677269793,-0.164989128243178,1.4411470806685804,17.728317102846564,19.309710352030063,18.71168164976264,-2.0759495981576863e-05,0.999847231832074,0.9997069259517888,9.482610305063982e-06,-2.421206002452389e-05,-0.7426611317712134,0.1392711687397068
59449.20264831786,-0.164989128243178,1.4411470806685804,17.72840465083783,19.30996843469905,18.711745417639996,-2.0668417679436145e-05,0.9998472315700894,0.9997069198898928,9.4816739326009e-06,-2.4212768505881655e-05,-0.74268759132458,0.1393022111886689
59449.20874183934,-0.164989128243178,1.4411470806685804,17.728492449084058,19.31022264326377,18.711810080497248,-2.0573495311217356e-05,0.9998472312675524,0.99970691352085,9.480792811699548e-06,-2.4213554575560347e-05,-0.7427148441971134,0.1393350000344329
59449.24645960966,-0.164989128243178,1.4411470806685804,17.728962010445347,19.31151156510245,18.7121711341757,-1.997533883393342e-05,0.9998472287307008,0.9997068723065536,9.477471324334216e-06,-2.4219590245490467e-05,-0.7428783935413865,0.1395512821041443
59449.24886882589,-0.164989128243178,1.4411470806685804,17.72898735396891,19.311578336743537,18.712191582471345,-1.993650920505904e-05,0.9998472285316776,0.9997068695732612,9.47738903119719e-06,-2.422004462878376e-05,-0.7428884914430435,0.1395658679753532
59450.17065650228,-0.164989128243178,1.4411470806685804,17.743218286363668,19.339901598249085,18.722897002093575,-6.580966264086725e-06,0.9998469475562234,0.9997054551922376,1.0732851906277074e-05,-2.4876509764959696e-05,-0.7407788987377679,0.1492946795182672
59450.17815310961,-0.164989128243178,1.4411470806685804,17.743328642646222,19.340215969166252,18.72295907607311,-6.667423512903691e-06,0.9998469406988872,0.999705440921876,1.07409733868251e-05,-2.4881380794501177e-05,-0.74079213469015,0.1493685404506511
59450.18678491908,-0.164989128243178,1.4411470806685804,17.743450669001,19.340557262973498,18.723026581652768,-6.7762507534788805e-06,0.999846932602001,0.9997054243886097,1.0749845710598926e-05,-2.488684546847268e-05,-0.7408109411701136,0.149452449249813
59450.2304654733,-0.164989128243178,1.4411470806685804,17.743990780271876,19.341950307008,18.7233429082699,-7.485266656339148e-06,0.9998468882000108,0.9997053389891176,1.0786381663003015e-05,-2.491198449434159e-05,-0.7409680553847043,0.1498572679494415
59450.23272006024,-0.164989128243178,1.4411470806685804,17.744015371749786,19.342007293461847,18.723359737718464,-7.529286675831108e-06,0.99984688574756,0.9997053345000794,1.0787867826676567e-05,-2.4913161825484196e-05,-0.7409791135307106,0.1498772186723092
59451.19016920005,-0.164989128243178,1.4411470806685804,17.77678884048273,19.41712214818332,18.749988295624956,-6.619087262953359e-05,0.9998441787509716,0.9997018059889736,8.241031101004008e-06,-2.4519114745723435e-05,-0.7744575885809751,0.1571606093116094
59451.19558412352,-0.164989128243178,1.4411470806685804,17.777141667282898,19.41780800198579,18.75029838485152,-6.623187135070888e-05,0.9998441571718888,0.9997017700229291,8.234018822429988e-06,-2.452034245042221e-05,-0.7746868070689131,0.1573173515861219
59451.20078939719,-0.164989128243178,1.4411470806685804,17.77748017077282,19.41845918832739,18.75058982596051,-6.62662666031429e-05,0.9998441363847228,0.9997017352533872,8.227475241466293e-06,-2.4521603954219557e-05,-0.774906868210001,0.1574697343356178
59451.25182361496,-0.164989128243178,1.4411470806685804,17.78073595924882,19.42440174074686,18.7529899455538,-6.634844418308496e-05,0.9998439303237672,0.9997013842197902,8.173373872305612e-06,-2.45381622918005e-05,-0.7770501814538818,0.1590514152896482
59451.2538262554,-0.164989128243178,1.4411470806685804,17.780860399603775,19.42461787070131,18.753063366093524,-6.63424189432419e-05,0.9998439221543618,0.9997013700707342,8.171616487618518e-06,-2.453896598411576e-05,-0.777133775882281,0.1591166894453882
59454.26340528198,-0.0880418315064161,2.00982175863382,18.1106966848491,19.87555939649272,18.959969666890707,-6.275246400250524e-05,0.9998257399749916,0.9996553763394354,9.338892049264916e-06,-3.3497851952287676e-05,-0.9212405100014708,0.3669744046792442
59454.28064998385,-0.0880418315064161,2.00982175863382,18.112296845333535,19.876700706799443,18.96089021595427,-6.454236250500874e-05,0.9998256308377556,0.9996551024559768,9.2969221786622e-06,-3.354999313322666e-05,-0.9221737909382658,0.3680379292132321
59460.49532647105,-0.3313731029629706,1.7783538705384223,18.051774813047288,19.54540636459791,18.938081223137917,6.364513971507105e-05,0.9998257512372616,0.9996587557896158,1.1271877216856367e-05,-3.558832867178455e-05,-0.94857159903468,0.3824008208624803
59460.50217527047,-0.3313731029629706,1.7783538705384223,18.051150746715212,19.544598452553945,18.93776543581395,6.380793462445101e-05,0.9998257785431076,0.999658800492386,1.127421752592187e-05,-3.55840934770468e-05,-0.9483966639889386,0.3821062817307339
59463.44817554288,-0.5780548565089701,1.572948462994489,18.021008439054462,19.66976085711218,18.94977739695032,1.1236778441166692e-05,0.9998308002540136,0.9996683609342104,1.2193830005722292e-05,-3.365803465591819e-05,-0.9219118691631304,0.3356673949885883
59463.45464127803,-0.5780548565089701,1.572948462994489,18.021188928093675,19.670077578268614,18.94983449277416,1.108389587505219e-05,0.9998307941345664,0.9996683369007742,1.2194547475049325e-05,-3.366374526366568e-05,-0.9220112420778408,0.3357573068129911
59463.49941231532,-0.5780548565089701,1.572948462994489,18.022407607753134,19.671520042357898,18.94997295713507,1.0059082789251078e-05,0.9998307495859572,0.999668164354586,1.219888807879083e-05,-3.370426232176998e-05,-0.9227157066528484,0.3363998066687778
59465.20092107089,-0.5780548565089701,1.572948462994489,18.104199279064424,19.77555487120937,19.001830392647054,4.274661444246801e-05,0.9998263597015448,0.9996557612678926,1.1222334958420908e-05,-3.495349133037229e-05,-0.9599396944810784,0.3796017174533091
59465.20491851956,-0.5780548565089701,1.572948462994489,18.104444077186557,19.77595137517452,19.001950757104836,4.287512552670961e-05,0.9998263435802128,0.9996557253865792,1.1222378140606732e-05,-3.495619361162326e-05,-0.9600429548862758,0.3797462798463884
59466.135594897,-0.6443981267511845,1.5053591730064213,18.17865722602748,19.9233622869446,19.05850662678851,1.094639470646086e-05,0.9998222924230372,0.999648597697252,1.3696429828621106e-05,-3.6751511801858e-05,-0.988028302589592,0.4204745814933207
59466.14315264374,-0.6443981267511845,1.5053591730064213,18.17936012892118,19.92427665959614,19.05884107641445,1.0562492462400369e-05,0.9998222638012652,0.999648554272661,1.3719009465313995e-05,-3.676710920419729e-05,-0.988226822235632,0.4207711257457687
59466.15121252878,-0.6443981267511845,1.5053591730064213,18.180106490930783,19.925214118396223,19.059187490529137,1.0156074565766333e-05,0.99982223342355,0.9996485082398218,1.3742908950161669e-05,-3.678364792415741e-05,-0.9884373084027454,0.4210857105264637
59466.20185216463,-0.6443981267511845,1.5053591730064213,18.18468382582328,19.93024180961545,19.06119000491121,7.67270997717418e-06,0.9998220459955096,0.9996482255392156,1.3888838378735157e-05,-3.688532740168513e-05,-0.989730995681878,0.4230231098560404
59466.20687383313,-0.6443981267511845,1.5053591730064213,18.185123999363334,19.930661752166905,19.06137839379611,7.432996602792698e-06,0.9998220277313458,0.9996481981167028,1.3902914440664966e-05,-3.689520152199037e-05,-0.9898565869194044,0.4232115658650428
59471.14795207427,-1.6551493518054483,2.0609804701909407,18.052551997232367,19.575179290590754,18.953477793714633,3.4138030846746826e-05,0.9998274090447798,0.9996631810548768,1.1556827336483642e-05,-3.5040247920209125e-05,-0.9417196000641026,0.370767633556554
59471.1566690921,-1.6551493518054483,2.0609804701909407,18.052044853959224,19.574834855862935,18.95316864835033,3.413839574890723e-05,0.9998274497412456,0.9996632607051787,1.1554080419585426e-05,-3.502746876886538e-05,-0.941438665656496,0.370396410739135
59471.16527256564,-1.6551493518054483,2.0609804701909407,18.05153980619558,19.57447085561742,18.95286104139229,3.41377925878267e-05,0.9998274899331504,0.99966333940745,1.1551414845765351e-05,-3.501483730188415e-05,-0.9411609338331474,0.3700294480363565
59471.19789124807,-1.6551493518054483,2.0609804701909407,18.049579537825405,19.57287647320794,18.95168947933501,3.412698634643586e-05,0.9998276425250656,0.9996636385874164,1.1541707524839558e-05,-3.4966772981023926e-05,-0.940103818706704,0.3686329866260199
59471.20034522896,-1.6551493518054483,2.0609804701909407,18.049428885583136,19.572742955417453,18.951601958582337,3.412563771344141e-05,0.9998276540173116,0.9996636611453974,1.1541002053636856e-05,-3.496314557380972e-05,-0.9400240234218572,0.3685275963825353
59471.20274799078,-1.6551493518054483,2.0609804701909407,18.0492809160023,19.572610402206536,18.951516460013284,3.412424572654138e-05,0.9998276652712462,0.9996636832392332,1.1540314593551538e-05,-3.495959229852831e-05,-0.9399458574244952,0.3684243609896196
59472.14765950474,-0.6443981267511845,2.862892228203574,17.97772122689381,19.48047301930611,18.909826885131267,2.9927057465236965e-05,0.9998320071331528,0.9996727294964964,1.1390544850892588e-05,-3.339277921926552e-05,-0.906253131806621,0.3246021579541872
59472.15365476297,-0.6443981267511845,2.862892228203574,17.97726869276377,19.4799850577542,18.909622101532214,2.988350175558608e-05,0.999832033548128,0.9996727885709292,1.138990397168629e-05,-3.338163474101112e-05,-0.9060202540719052,0.3243064413932348
59472.16026876245,-0.6443981267511845,2.862892228203574,17.97676646332518,19.479433600475073,18.909394358919048,2.9835233511327003e-05,0.9998320626719672,0.999672853762396,1.1389199161546984e-05,-3.33693228071478e-05,-0.9057630680212676,0.3239800059447189
59472.20497952891,-0.6443981267511845,2.862892228203574,17.97327351681779,19.47533205103092,18.90777587890401,2.9502981469766407e-05,0.9998322590760218,0.9996732950100692,1.1384493537317397e-05,-3.328561960840956e-05,-0.9040169547814572,0.3217679130592853
59478.11414132835,0.5745347142219543,0.5871188174900736,17.5447921341936,19.02971144115186,18.641766081434728,-6.822039375285555e-05,0.9998545034384534,0.9997318578642176,8.611529182426073e-06,-1.725140543770791e-05,-0.5787284334788044,0.1132166296755012
59478.12063291338,0.5745347142219543,0.5871188174900736,17.54438638235299,19.029258002937254,18.6415610484718,-6.83257710474138e-05,0.9998545263058138,0.9997319134641508,8.603853367933178e-06,-1.723167191290622e-05,-0.578304319102771,0.1132411568075209
59478.12721782673,0.5745347142219543,0.5871188174900736,17.54397907737806,19.028797586568913,18.641355950937218,-6.84320374252042e-05,0.9998545494697286,0.99973196982298,8.596077632435427e-06,-1.7211676931311026e-05,-0.5778743721459294,0.1132664890382593
59478.19144862473,0.5745347142219543,0.5871188174900736,17.540253191198065,19.02437803064645,18.639504862497752,-6.943388476905308e-05,0.999854773609964,0.999732517406948,8.520861096757385e-06,-1.7017883829265952e-05,-0.5736956723458085,0.1135362201560385
59478.19330075312,0.5745347142219543,0.5871188174900736,17.540152931560947,19.02425493396901,18.639455436416903,-6.946179843025403e-05,0.9998547800219144,0.9997325331384584,8.518711127571121e-06,-1.7012330847778104e-05,-0.5735756119927856,0.1135445750033792
59479.45344288545,0.5745347142219543,0.5871188174900736,17.47709896125396,18.97479589235402,18.590080675777195,-6.745276484501944e-05,0.9998579236438636,0.9997423730752466,7.718390988827675e-06,-1.4048149041289738e-05,-0.5036171707041629,0.1197117782635831
59479.4629317596,0.5745347142219543,0.5871188174900736,17.476595497587777,18.97463006059938,18.589729308925584,-6.727341987527018e-05,0.999857936885503,0.9997424396139049,7.718331740924278e-06,-1.403283989398808e-05,-0.5032008689541172,0.1197327118469147
59479.50692339996,0.5745347142219543,0.5871188174900736,17.474219137734533,18.97399573215089,18.58807761466819,-6.642653856687807e-05,0.9998579968982018,0.9997427463347712,7.71875083822938e-06,-1.3962845528621978e-05,-0.5012895907808202,0.1198258549498164
59479.51148156077,0.5745347142219543,0.5871188174900736,17.47397058765613,18.973938657272186,18.58790714710001,-6.633744519401624e-05,0.9998580029914188,0.9997427779484392,7.718856198896932e-06,-1.3955682609041358e-05,-0.5010932922806695,0.1198351570934158
59480.42597006167,0.5745347142219543,0.5871188174900736,17.444368848936456,18.98822945666953,18.57475919684268,-4.919004750353842e-05,0.9998590064940892,0.9997484165933213,7.791332796664401e-06,-1.2704726136538269e-05,-0.4668080423182213,0.1214094911229415
59480.43237965187,0.5745347142219543,0.5871188174900736,17.444092715964043,18.987881640834996,18.57455227135864,-4.9096453297152966e-05,0.9998590129772852,0.9997484510368144,7.791515695143542e-06,-1.269667098292034e-05,-0.4665971575351603,0.1214221923198028
59480.45898029619,0.5745347142219543,0.5871188174900736,17.442978803051545,18.986401405892792,18.573659131161403,-4.8712555183622894e-05,0.9998590398406676,0.999748593256912,7.792205750643956e-06,-1.266332342555878e-05,-0.4657259268831237,0.1214752272248394
59480.46328694663,0.5745347142219543,0.5871188174900736,17.442802550516284,18.98615604176499,18.573509781461457,-4.865108705342808e-05,0.9998590441834012,0.9997486161727646,7.792307046322691e-06,-1.2657936922707064e-05,-0.4655854747165101,0.1214838621158713
59480.4674615179,0.5745347142219543,0.5871188174900736,17.442632598340857,18.985916647189065,18.573363863715652,-4.859168587685842e-05,0.9998590483912392,0.999748638356732,7.79240247121445e-06,-1.2652718930937843e-05,-0.4654494893552701,0.1214922449757614
59480.47604656144,0.5745347142219543,0.5871188174900736,17.442285568469888,18.98541946407048,18.573060402714017,-4.847008870260625e-05,0.9998590570394116,0.9997486838883716,7.79259017419915e-06,-1.264199833222582e-05,-0.465170326661133,0.1215095237934323
59480.47989242212,0.5745347142219543,0.5871188174900736,17.442131066978604,18.985194593417685,18.572923059117525,-4.84158615104697e-05,0.99985906091125,0.9997487042460936,7.792670538678393e-06,-1.2637200272583806e-05,-0.4650454842331451,0.121517281338512
59480.49697838986,0.5745347142219543,0.5871188174900736,17.441450192523458,18.984179202805304,18.572303377738823,-4.817677588635568e-05,0.9998590780954598,0.9997487943965888,7.792999808671862e-06,-1.261591738957642e-05,-0.46449245117046,0.1215518727375665
59480.5017265659,0.5745347142219543,0.5871188174900736,17.441262166724623,18.98389220786103,18.572128659813576,-4.8110863494509374e-05,0.9998590828659728,0.999748819364678,7.793083282724075e-06,-1.2610012570995204e-05,-0.4643392277408494,0.1215615222268516
59480.50678566086,0.5745347142219543,0.5871188174900736,17.441062190155918,18.98358407554229,18.571941423925892,-4.8040887914968114e-05,0.9998590879464984,0.99974884592728,7.793168389159582e-06,-1.2603725721523684e-05,-0.464176192662691,0.1215718209553482
59480.51040711638,0.5745347142219543,0.5871188174900736,17.44091920421742,18.983362007443155,18.57180675138662,-4.7990957323567274e-05,0.9998590915817952,0.9997488649160068,7.79322688493307e-06,-1.2599228331981622e-05,-0.4640596274929149,0.1215792040689156
59487.42823127469,0.7423779405653477,0.8426663764380313,17.361330557394997,18.902364426107987,18.449383674926025,-8.626191597383359e-05,0.9998653571373828,0.9997646337036792,6.517357440511225e-06,-7.461116141821779e-06,-0.3638029011433936,0.120745515379147
59494.51865214864,-0.6972949393093586,3.523802530595304,17.35153114002457,18.89511422851234,18.372291421243737,-8.099868000317156e-05,0.9998631421092512,0.9997607482040732,7.657841660236663e-06,-8.2172845590828e-06,-0.3785773257739018,0.1398876365451639
59502.47844057193,0.0333252064883708,2.5799614443344123,17.786524137294137,19.269640885993457,18.364984312408072,-2.10499903858629e-05,0.9998380337589164,0.9997032055068484,9.451615975499738e-06,-1.717913566611743e-05,-0.6176821743429618,0.3891001127495974
59502.49290673174,0.0333252064883708,2.5799614443344123,17.786491698127403,19.268190186832065,18.364455553023102,-2.116392106830496e-05,0.9998380337186904,0.9997032042546052,9.453894925106056e-06,-1.7191034181717124e-05,-0.6176603043620882,0.3891396432179896
59504.27321793982,0.1115558557212352,1.7744001606574529,17.733885825209125,19.19450576317553,18.3123008385404,-4.122392466244479e-05,0.9998402493825248,0.9997121488366556,8.946310994673563e-06,-1.669662918353962e-05,-0.5897687506329128,0.372865269277931
59504.28411675464,0.1115558557212352,1.7744001606574529,17.73332166002778,19.194172790390585,18.312106353633403,-4.144308332877987e-05,0.99984026502448,0.9997121991994462,8.954802383125184e-06,-1.668225770384592e-05,-0.5895424597372044,0.3724901628596577
59505.44378471951,0.1216433644294738,1.7068538715566122,17.671359319316302,19.12530631337303,18.288293423819965,-5.073410362319431e-05,0.9998424481819358,0.9997170767285012,9.621799261108987e-06,-1.5428895943671106e-05,-0.5693032836743601,0.3334018337147194
59505.44862122302,0.1216433644294738,1.7068538715566122,17.671217575497273,19.12522846532019,18.28824222567957,-5.0685336586808325e-05,0.9998424607496604,0.9997171016441048,9.620432321220568e-06,-1.5425920978271594e-05,-0.5692339502732653,0.3332875704566688
59505.45561744837,0.1216433644294738,1.7068538715566122,17.671007892800677,19.12512124325123,18.288169521653497,-5.061376005139307e-05,0.9998424789665048,0.9997171377480965,9.61840061703927e-06,-1.542164838022882e-05,-0.5691338332395927,0.3331230330413867
59505.46166272317,0.1216433644294738,1.7068538715566122,17.67082235409434,19.12503338427939,18.288107804513928,-5.055093715042572e-05,0.999842494742118,0.9997171690034116,9.61659374845602e-06,-1.5417985728533407e-05,-0.5690474920828793,0.3329815702879669
59505.46781367057,0.1216433644294738,1.7068538715566122,17.67062949356406,19.124948196319405,18.28804586859795,-5.048609651373311e-05,0.9998425108262337,0.9997172008601678,9.614706923562216e-06,-1.5414286677543905e-05,-0.5689598002894874,0.3328383066664572
59505.47241862176,0.1216433644294738,1.7068538715566122,17.67048245304155,19.12488699484986,18.28799995720917,-5.0436950835192594e-05,0.9998425228890908,0.9997172247458914,9.613262667819218e-06,-1.5411535502465483e-05,-0.5688942534148064,0.3327314927436637
59505.47718022332,0.1216433644294738,1.7068538715566122,17.67032805286774,19.12482586187662,18.287952804000295,-5.038559507175881e-05,0.9998425353813336,0.999717249476144,9.611740985413302e-06,-1.540870700100672e-05,-0.568826570198931,0.3326214408824845
59505.48508814353,0.1216433644294738,1.7068538715566122,17.670066414189396,19.124728743944033,18.287874982496863,-5.029910601328644e-05,0.9998425561703008,0.9997172906183246,9.609150811857117e-06,-1.5404045852985688e-05,-0.5687143728115895,0.3324395543244821
59505.49344375057,0.1216433644294738,1.7068538715566122,17.669783022336965,19.12463141422595,18.287793039437183,-5.0206111089870294e-05,0.9998425781926152,0.9997173341843753,9.60632945333903e-06,-1.5399169796148634e-05,-0.5685961051032936,0.3322485623422351
59507.44024914366,0.0723163187503815,1.47666941961696,17.612959965116968,19.09159103275525,18.250759539622884,-2.656148212924826e-05,0.9998471684676036,0.9997263960148244,8.852881892626643e-06,-1.4825051749802712e-05,-0.5443546557023333,0.3015685529400554
59507.44423142802,0.0723163187503815,1.47666941961696,17.612898325276564,19.091608635385843,18.250682399011644,-2.658322696115357e-05,0.999847174748048,0.9997264089603188,8.853408736821532e-06,-1.4823833947794852e-05,-0.5443028387789616,0.3015005743166349
59507.44816650474,0.0723163187503815,1.47666941961696,17.61283619081356,19.091626515916015,18.250605257540897,-2.6605120409632745e-05,0.9998471809626324,0.999726421769861,8.853916999456677e-06,-1.4822631407729554e-05,-0.5442515951125282,0.3014333273370819
59507.46013255532,0.0723163187503815,1.47666941961696,17.612639801449852,19.09168338829193,18.250365487901565,-2.667417420760215e-05,0.9998471999160076,0.9997264608348286,8.855384034953122e-06,-1.4818980115349787e-05,-0.5440955177157711,0.3012283867974389
59507.46370198554,0.0723163187503815,1.47666941961696,17.61257905945828,19.091700947147313,18.250292565598443,-2.6695494178214227e-05,0.9998472055868528,0.9997264725223384,8.85579785268629e-06,-1.4817892666242324e-05,-0.5440488864026796,0.3011671227611318
59507.46835013457,0.0723163187503815,1.47666941961696,17.61249848043477,19.091724125552787,18.25019672216656,-2.6723753566358756e-05,0.9998472129839264,0.9997264877669498,8.856319692100063e-06,-1.4816477850316472e-05,-0.5439881113091823,0.3010872542380197
59507.47261269125,0.0723163187503815,1.47666941961696,17.612423118661095,19.09174563341158,18.25010800103349,-2.675016178216833e-05,0.9998472197801352,0.9997265017725416,8.856780899935845e-06,-1.481518172051852e-05,-0.5439323266362845,0.3010139221722368
59507.47711688702,0.0723163187503815,1.47666941961696,17.612341964461173,19.09176855673682,18.25001344473887,-2.677857925019066e-05,0.99984722697533,0.9997265165995488,8.857249778333606e-06,-1.4813813545873863e-05,-0.5438733260805574,0.3009363406055918
59507.48024096378,0.0723163187503815,1.47666941961696,17.612284761753596,19.09178453928313,18.249947404728424,-2.679859827938162e-05,0.9998472319743804,0.9997265269004632,8.85756360049945e-06,-1.481286548614566e-05,-0.5438323713032718,0.3008824749823257
59507.48270356886,0.0723163187503815,1.47666941961696,17.612239144034486,19.091797168457816,18.2498950986679,-2.6814556810359828e-05,0.9998472359199972,0.9997265350303668,8.857804284626614e-06,-1.481211869553557e-05,-0.5438000692384446,0.300839982471456
59507.48652072974,0.0723163187503815,1.47666941961696,17.61216751871368,19.091816769648556,18.249813611617657,-2.6839603627007504e-05,0.9998472420448586,0.9997265476499648,8.858165508587528e-06,-1.4810962087381635e-05,-0.5437499665898956,0.3007740612354026
59507.49049561356,0.0723163187503815,1.47666941961696,17.612091753952026,19.09183717390227,18.24972826112493,-2.6866086024551923e-05,0.9998472484346372,0.9997265608145456,8.858526081524803e-06,-1.4809758958474575e-05,-0.5436977511570046,0.3007053443291264
59507.51105603365,0.0723163187503815,1.47666941961696,17.61168077552153,19.091940822403387,18.249280195495285,-2.7009581959735395e-05,0.9998472816911552,0.9997266293152948,8.860125436441473e-06,-1.480355798343552e-05,-0.5434269625047514,0.300348737253081
59507.51377663179,0.0723163187503815,1.47666941961696,17.61162401525471,19.09195408438519,18.249220261327533,-2.7029385999480197e-05,0.9998472861188962,0.9997266384331102,8.860302247790664e-06,-1.4802740455443582e-05,-0.5433910425020724,0.3003014050594992
59507.51851511598,0.0723163187503815,1.47666941961696,17.611523837720473,19.09197680663931,18.249115617599383,-2.706433354009475e-05,0.999847293846714,0.9997266543451556,8.86058993779749e-06,-1.4801318347394264e-05,-0.5433284304504677,0.3002188857198478
59508.41961176748,0.0874827643856406,1.5514499121707406,17.582708863988714,19.068225563415343,18.23188155894936,-4.334938354249613e-05,0.9998495770152548,0.9997312544166576,8.043278849980748e-06,-1.4598682123726762e-05,-0.5297048578537388,0.282715186679126
59508.42546481037,0.0874827643856406,1.5514499121707406,17.582558361152454,19.06805149504091,18.231743668669623,-4.3508073759153805e-05,0.9998495968584898,0.9997312945094614,8.033602107759177e-06,-1.4596941804270389e-05,-0.5295975395185654,0.2825844076787335
59508.43311421172,0.0874827643856406,1.5514499121707406,17.58236122999289,19.067826926088745,18.231563001740003,-4.3716233557236315e-05,0.9998496228282888,0.9997313470081998,8.020964906343807e-06,-1.4594624048071408e-05,-0.5294566985125324,0.2824129569165905
59508.43779781834,0.0874827643856406,1.5514499121707406,17.582240151480093,19.06769095642021,18.231452154448757,-4.384411167443753e-05,0.9998496387487212,0.99973137920745,8.013233896979424e-06,-1.45931802500303e-05,-0.5293701336549615,0.2823076789411723
59508.46633828026,0.0874827643856406,1.5514499121707406,17.581491198296735,19.066883674168476,18.230773964226245,-4.463022472080029e-05,0.9998497360520002,0.9997315762727949,7.966277958444947e-06,-1.458396060514597e-05,-0.5288371159316122,0.2816611048298296
59508.4718180023,0.0874827643856406,1.5514499121707406,17.581344293279916,19.066732143915004,18.230643407567374,-4.4782484659589445e-05,0.9998497547849964,0.9997316142670954,7.957301606508308e-06,-1.4582104483559166e-05,-0.528733674261971,0.2815359547096449
59508.48243688122,0.0874827643856406,1.5514499121707406,17.581055793648098,19.066440922602222,18.230390292364167,-4.507873591197725e-05,0.9998497911271896,0.9997316880291298,7.939951897641573e-06,-1.4578425508576396e-05,-0.528532188895903,0.2812924887224545
59508.49139891798,0.0874827643856406,1.5514499121707406,17.580807827673336,19.066197189339302,18.230176666749287,-4.5329976458460834e-05,0.9998498218369198,0.9997317504147182,7.92536086972326e-06,-1.4575234410011606e-05,-0.5283610714424493,0.2810860306260481
59508.50112847616,0.0874827643856406,1.5514499121707406,17.580533304544197,19.06593417724617,18.229944882469695,-4.5603974374699994e-05,0.9998498552116292,0.9997318182732972,7.909580223374101e-06,-1.4571678467632358e-05,-0.5281741774342736,0.2808608629497692
59508.50849666024,0.0874827643856406,1.5514499121707406,17.580321305001632,19.065735777425903,18.22976953336175,-4.581232232563008e-05,0.99984988050779,0.9997318697483432,7.89767508350337e-06,-1.456892073250746e-05,-0.5280318573671576,0.2806896234233127
59508.51680133658,0.0874827643856406,1.5514499121707406,17.58007770039494,19.06551263775879,18.229572171271297,-4.604801902638003e-05,0.9998499090386191,0.9997319278500942,7.884307850884016e-06,-1.4565744104424236e-05,-0.527870628625068,0.2804958671980796
59508.52669746868,0.0874827643856406,1.5514499121707406,17.57978037854762,19.06524693958052,18.22933748790823,-4.633007022011953e-05,0.9998499430601892,0.9997319971965514,7.868455224670288e-06,-1.4561862124538244e-05,-0.5276773567774616,0.2802639285240078
59509.4219017285,0.1216433644294738,1.599244668360835,17.537902695715818,19.023358216758652,18.21011870039168,-7.42422578993235e-05,0.9998525961676294,0.9997378717678674,7.525108625707226e-06,-1.3527871383033785e-05,-0.5037606026683943,0.2533060633915387
59509.42612976875,0.1216433644294738,1.599244668360835,17.53772418517884,19.023169263845396,18.21005210533652,-7.435828685219371e-05,0.9998526056558013,0.999737895169014,7.529310841475449e-06,-1.3519892508883888e-05,-0.5036226991393663,0.2531554140120671
59509.43024384859,0.1216433644294738,1.599244668360835,17.537550211484064,19.022988152931635,18.20999040806595,-7.447064831734878e-05,0.9998526148679168,0.9997379178979257,7.5334262031515e-06,-1.3512116516607467e-05,-0.5034884651081732,0.2530087795923342
59509.43869805078,0.1216433644294738,1.599244668360835,17.537191637655674,19.022624127447664,18.209872370499617,-7.469984602125911e-05,0.9998526337362048,0.999737964476447,7.541962515993225e-06,-1.3496100856160784e-05,-0.5032124881128093,0.2527073255100187
59509.44326699273,0.1216433644294738,1.599244668360835,17.53699712989071,19.022431750065817,18.20981298606458,-7.482274584049669e-05,0.9998526438989708,0.999737989577542,7.54661903170839e-06,-1.348742576081996e-05,-0.5030632734554252,0.2525443444378433
59509.44736425758,0.1216433644294738,1.599244668360835,17.53682219725388,19.022261707492287,18.209762069418066,-7.493237220125771e-05,0.9998526529923822,0.9997380120447392,7.550819828380375e-06,-1.3479634929350144e-05,-0.502929427513705,0.2523981543109569
59509.45123450617,0.1216433644294738,1.599244668360835,17.5366564714332,19.02210315668484,18.209715817455727,-7.503540999344149e-05,0.9998526615645932,0.999738033230204,7.554809086407281e-06,-1.3472266210989582e-05,-0.5028029695814512,0.2522600368543891
59509.45656759306,0.1216433644294738,1.599244668360835,17.53642725368351,19.02188784055713,18.209654703655858,-7.517656428434618e-05,0.9998526733495028,0.9997380623645408,7.560339093744265e-06,-1.346209759595824e-05,-0.5026286747131475,0.2520696763016482
59509.4601471467,0.1216433644294738,1.599244668360835,17.536272799526227,19.021745293197498,18.20961519085523,-7.527076192636386e-05,0.9998526812419164,0.9997380818814192,7.564071700488926e-06,-1.3455263155755844e-05,-0.5025116657702705,0.2519418844182554
59509.46337831258,0.1216433644294738,1.599244668360835,17.536132928889085,19.021617925524406,18.209580434279456,-7.535541183754023e-05,0.9998526883541744,0.999738099472608,7.567455083687763e-06,-1.344908767119488e-05,-0.5024060313239703,0.2518265165758911
59509.46925707265,0.1216433644294738,1.599244668360835,17.535877273626657,19.02138923332488,18.209519087078156,-7.55084890039212e-05,0.9998527012652488,0.999738131414344,7.573644132545029e-06,-1.343783738076627e-05,-0.5022138126424854,0.2516165888463348
59509.47502173991,0.1216433644294738,1.599244668360835,17.535624984989987,19.021168585535108,18.20946081675459,-7.565740948731973e-05,0.9998527138899616,0.9997381626567188,7.579753578059789e-06,-1.3426787767967749e-05,-0.5020252967032062,0.2514107068120536
59509.5038144015,0.1216433644294738,1.599244668360835,17.534336338005822,19.020111774722466,18.20917836239894,-7.63830407404197e-05,0.9998527764341028,0.9997383175324772,7.610817230138749e-06,-1.3371365144384838e-05,-0.5010836101013952,0.2503822504235712
59509.5072584556,0.1216433644294738,1.599244668360835,17.534178496343664,19.019989553053815,18.209143502858097,-7.646774625270739e-05,0.9998527838601228,0.9997383359283356,7.614588770104396e-06,-1.336471267828346e-05,-0.5009709889566181,0.2502592445318108
59509.51323130282,0.1216433644294738,1.599244668360835,17.533902623733493,19.019779274544742,18.209081468927856,-7.6613555146599e-05,0.9998527967116811,0.9997383677660424,7.621155091237129e-06,-1.3353165490302454e-05,-0.5007757017653427,0.2500459435963544
59509.51847434462,0.1216433644294738,1.599244668360835,17.533658121129207,19.019596274574408,18.209024948946517,-7.674039397550103e-05,0.999852807965098,0.999738395645494,7.6269446800062656e-06,-1.3343019213555555e-05,-0.5006043097202301,0.2498587342205557
59510.51940390155,0.1245787939988076,1.7705096190698566,17.48887756265123,18.974627767503105,18.189493818711178,-7.161382072104788e-05,0.9998548812657692,0.9997427624186306,8.111551715717294e-06,-1.1850327491814246e-05,-0.4747127671903413,0.2204215539181498
59510.52804791804,0.1245787939988076,1.7705096190698566,17.488682824719838,18.97455765674399,18.18937771166293,-7.137799871205807e-05,0.999854900422088,0.9997427939682564,8.107604898587234e-06,-1.1843882457696754e-05,-0.4745667095276303,0.2202385112611731
59511.43027234407,0.0333252064883708,1.6016108883698204,17.474317082996254,18.9783685160264,18.17691869929304,-6.461742423053417e-05,0.999857006995278,0.9997458509333748,7.649280900641768e-06,-1.1684988292976992e-05,-0.4632022256032976,0.2046045413743953
59511.4372308378,0.0333252064883708,1.6016108883698204,17.47426948174455,18.978563304023545,18.17681949290385,-6.474427458849372e-05,0.999857022889628,0.9997458715871528,7.647117327440427e-06,-1.1686741112700034e-05,-0.4631385536604198,0.2045085258683066
59511.44452401248,0.0333252064883708,1.6016108883698204,17.474215114815795,18.97876545792949,18.17670872207379,-6.487939333098482e-05,0.9998570395100898,0.999745893135235,7.64487855089813e-06,-1.1688606475556531e-05,-0.4630722607136202,0.2044084430394082
59511.44979035656,0.0333252064883708,1.6016108883698204,17.474173088924204,18.978910187038316,18.17662477534881,-6.49783240106747e-05,0.9998570514866898,0.9997459086310572,7.643280303658271e-06,-1.1689971108669142e-05,-0.4630246732484248,0.2043365272350697
59511.45621722278,0.0333252064883708,1.6016108883698204,17.474118746010994,18.979085428321053,18.17651823126805,-6.510058525916955e-05,0.999857066073676,0.999745927468131,7.641350704156129e-06,-1.1691656204010875e-05,-0.4629669210985812,0.2042491680337153
59511.46329203413,0.0333252064883708,1.6016108883698204,17.47405515180515,18.97927662297483,18.176396240025667,-6.523709378315657e-05,0.9998570820939392,0.9997459481097488,7.639253052584605e-06,-1.1693535866360613e-05,-0.4629037574664619,0.2041535192869727
59511.46998456153,0.0333252064883708,1.6016108883698204,17.47399147099936,18.97945587609188,18.176276824436012,-6.536805517443791e-05,0.9998570972118044,0.999745967543583,7.637294283633118e-06,-1.1695337333860644e-05,-0.4628444050896535,0.2040635423767427
59511.49213430124,0.0333252064883708,1.6016108883698204,17.47375771620719,18.980038500435203,18.17586020538622,-6.581387342291777e-05,0.999857146982572,0.9997460312066216,7.63098841991293e-06,-1.17014562245661e-05,-0.4626507546898504,0.2037692931038745
59511.49731877109,0.0333252064883708,1.6016108883698204,17.47369820220576,18.98017262428946,18.17575929778211,-6.59209088410759e-05,0.9998571585718014,0.9997460459593452,7.62955165680185e-06,-1.1702922081757514e-05,-0.4626060501496645,0.2037012154580657
59511.49893320738,0.0333252064883708,1.6016108883698204,17.47367931764217,18.98021422349384,18.17572770187145,-6.59544433875861e-05,0.9998571621758736,0.9997460505416118,7.629107286425608e-06,-1.1703381079325484e-05,-0.4625921777204578,0.2036800784915481
59511.50268559418,0.0333252064883708,1.6016108883698204,17.473634792258654,18.98031061024499,18.17565400593645,-6.603275805282608e-05,0.9998571705438312,0.9997460611704184,7.628080017428587e-06,-1.1704452509535924e-05,-0.4625600236288187,0.2036310652421359
59512.43179942781,0.0333252064883708,1.6016108883698204,17.460563522517855,18.986701119486952,18.16537461199327,-9.202932056565556e-05,0.9998585873119404,0.9997473100756324,7.6062554464128785e-06,-1.200160944634194e-05,-0.4591070907418243,0.1979305627707172
59512.43984869768,0.0333252064883708,1.6016108883698204,17.46042984749556,18.98680967445232,18.165362539973348,-9.226146043499394e-05,0.9998585926359432,0.9997473069221858,7.607965910182595e-06,-1.200366138279401e-05,-0.459118837841295,0.1979432071193167
59512.44861487229,0.0333252064883708,1.6016108883698204,17.46027757349909,18.9869274950596,18.165349930137477,-9.251409043100768e-05,0.9998585982981676,0.9997473032199058,7.609862073355206e-06,-1.2005884088696328e-05,-0.4591324193725268,0.1979581571375022
59512.45591192978,0.0333252064883708,1.6016108883698204,17.46014573628584,18.987024490966338,18.165339257629515,-9.272423328417577e-05,0.999858602903524,0.9997472999254136,7.611466899378379e-06,-1.2007724825701204e-05,-0.459144350476684,0.1979715378686456
59512.46263053933,0.0333252064883708,1.6016108883698204,17.460020448589674,18.98711235478446,18.16532883191188,-9.291759678085748e-05,0.9998586070572214,0.9997472967215362,7.612965684162381e-06,-1.2009412087397464e-05,-0.4591558376480698,0.1979846086628299
59512.5167176196,0.0333252064883708,1.6016108883698204,17.458894568739343,18.98770914240425,18.165176167244436,-9.4469876050794e-05,0.9998586374853564,0.9997472650054088,7.625764192059808e-06,-1.2022736180943164e-05,-0.4592657580028547,0.1981159165743324
59512.5239822025,0.0333252064883708,1.6016108883698204,17.458730028211797,18.98776617064805,18.165139872233695,-9.46777574520068e-05,0.9998586411660894,0.9997472599471448,7.627581580983859e-06,-1.2024491365399936e-05,-0.4592828745316751,0.1981370690714063
59520.09959222218,-3.934309244155884,0.66830853829398,17.79823458246501,19.319584926872277,18.19286529131684,1.398636586799372e-05,0.999836926761833,0.9997026453912607,9.099070622331991e-06,-1.875417176560564e-05,-0.6161845898433116,0.4026567725675637
59520.10502457397,-3.934309244155884,0.66830853829398,17.79831755699161,19.319417723611256,18.192826367514673,1.4070068155124704e-05,0.9998369188924536,0.9997026267385968,9.095038932672583e-06,-1.87577525405474e-05,-0.6162503997775601,0.4027168201930435
59529.50858100811,0.3513015918433666,0.7180427371596803,17.849411301511015,19.333914501420352,18.17528895451053,7.4814984677899056e-06,0.9998339534756796,0.9996946206290264,9.046306769062694e-06,-1.9431049162779e-05,-0.6591597981246249,0.4264351164045651
59529.5208415511,0.3513015918433666,0.7180427371596803,17.849959883945775,19.33482528491552,18.175260680019917,7.538497474472263e-06,0.999833919202892,0.9996945556288184,9.072365117030352e-06,-1.9428123554819053e-05,-0.6593735323930665,0.4265885334271175
59529.53267451809,0.3513015918433666,0.7180427371596803,17.850480695086045,19.33571000277659,18.17522902296762,7.593086891349738e-06,0.999833885923625,0.999694492595672,9.097638926648308e-06,-1.9425353909459625e-05,-0.6595811681329512,0.4267376987891472
59529.54213488221,0.3513015918433666,0.7180427371596803,17.85089082252656,19.336419589817368,18.175199433975937,7.636453598407939e-06,0.999833859182906,0.9996944420021576,9.117924874769668e-06,-1.9423181336844483e-05,-0.6597480925129108,0.4268577394643601
59534.40204285715,-0.0026428103446961,1.846315486867302,17.917569737614148,19.39877291612046,18.159182004443227,3.6969152082110426e-05,0.999829680850757,0.9996855963118998,9.155903472065656e-06,-2.2800634019793554e-05,-0.7112418881670313,0.4795423787148273
59534.41490975273,-0.0026428103446961,1.846315486867302,17.917326575669765,19.397728296093284,18.159015334147323,3.695480629806479e-05,0.9998296941869914,0.9996856226356552,9.142888634660096e-06,-2.279052160164652e-05,-0.7111900546212875,0.4793207692828117
59534.42462090777,-0.0026428103446961,1.846315486867302,17.917131114680164,19.39694685411582,18.158877825993585,3.694186335082492e-05,0.9998297041983294,0.9996856425076692,9.133148056794274e-06,-2.278286150511431e-05,-0.711150537960162,0.4791531016584224
59534.45486731252,-0.0026428103446961,1.846315486867302,17.916464593398498,19.394567791207443,18.15839281775126,3.688952711198804e-05,0.9998297350507898,0.9996857043851772,9.103282670939963e-06,-2.2758881129453927e-05,-0.7110253943213886,0.4786290590214515
59534.46022167302,-0.0026428103446961,1.846315486867302,17.916339360703258,19.394158112393313,18.15829982641151,3.687831677320948e-05,0.9998297404563704,0.9996857153310432,9.098072930607517e-06,-2.2754620974803556e-05,-0.711002930956775,0.4785360618936679
59534.46829298126,-0.0026428103446961,1.846315486867302,17.916147486571525,19.39354862391742,18.158156587867165,3.686028513305845e-05,0.9998297485707194,0.9996857318236068,9.090264932562689e-06,-2.2748192876912443e-05,-0.7109689016009267,0.4783957779043453
59534.47743982085,-0.0026428103446961,1.846315486867302,17.915926314023363,19.39287081536925,18.15799056036315,3.683818403111973e-05,0.9998297577149478,0.9996857505006698,9.081483415461566e-06,-2.274090090846281e-05,-0.7109301008255773,0.4782366830400749
59534.49149587793,-0.0026428103446961,1.846315486867302,17.91558091282379,19.391859265754285,18.15772990025805,3.680071162774426e-05,0.9998297716556264,0.9996857791681556,9.068130441263224e-06,-2.2729685135961984e-05,-0.7108700033544626,0.4779920264946901
59534.49714711327,-0.0026428103446961,1.846315486867302,17.91544085236225,19.391463885115886,18.15762389066419,3.678442922068785e-05,0.9998297772208848,0.9996857906803452,9.06281123890712e-06,-2.272517395849641e-05,-0.7108456859352005,0.4778936250874541
59534.50355939521,-0.0026428103446961,1.846315486867302,17.915281538484518,19.39102377805464,18.157503187950265,3.676509756268598e-05,0.9998297835071336,0.9996858037321684,9.056810600727208e-06,-2.272005495203875e-05,-0.7108179895881234,0.4777819599814988
59534.51168019486,-0.0026428103446961,1.846315486867302,17.915079693223003,19.390480184593272,18.157350188935432,3.673929477198057e-05,0.999829791423713,0.9996858202437424,9.04926508929634e-06,-2.271357270572445e-05,-0.7107827592034327,0.4776405401946268
59534.5268110399,-0.0026428103446961,1.846315486867302,17.91470561687591,19.38951183866812,18.157066905445692,3.668722333705556e-05,0.9998298060360168,0.9996858509486836,9.035370167340464e-06,-2.2701502031016905e-05,-0.7107166757806492,0.4773771089562176
59535.44037457788,-0.2004050016403198,1.8263395795711448,17.903204810010266,19.366699790845125,18.144509423712293,2.1933066076785585e-05,0.9998300395166594,0.9996870722778292,8.75855900001228e-06,-2.230758780401901e-05,-0.7071029018372198,0.466367944016109
59535.44537884578,-0.2004050016403198,1.8263395795711448,17.90320301672331,19.36669443682072,18.144429718853605,2.1822504304099127e-05,0.9998300367815725,0.9996870731533992,8.75969883573417e-06,-2.2307707845528897e-05,-0.7070926520656123,0.4663476881629838
59535.45161983856,-0.2004050016403198,1.8263395795711448,17.903199409801807,19.366694535370105,18.14433179609047,2.168535175585871e-05,0.9998300333205946,0.9996870741243872,8.76113487150148e-06,-2.2307879768491495e-05,-0.7070801242341527,0.4663230536052596
59535.45683847637,-0.2004050016403198,1.8263395795711448,17.9031952376882,19.366700106461582,18.144251117403513,2.157131242124298e-05,0.9998300303842652,0.9996870748327676,8.762347533116262e-06,-2.2308042170284545e-05,-0.7070698675580506,0.4663029882629478
59535.46238626613,-0.2004050016403198,1.8263395795711448,17.903189659924095,19.366711216695727,18.144166491883304,2.1450747517695045e-05,0.9998300272207568,0.9996870754819251,8.763648021276265e-06,-2.2308233136947207e-05,-0.7070591843223634,0.466282189726706
59535.4665322428,-0.2004050016403198,1.8263395795711448,17.90318472994635,19.36672283671761,18.14410398246404,2.1361108851756907e-05,0.9998300248285188,0.9996870758968556,8.764627232027801e-06,-2.230838800297456e-05,-0.7070513497861787,0.4662670043448555
59535.47117859068,-0.2004050016403198,1.8263395795711448,17.903178437820536,19.366739061268746,18.144034639423708,2.1261134145745488e-05,0.9998300221191772,0.99968707629023,8.765731777409339e-06,-2.230857374106244e-05,-0.7070427224091941,0.4662503495296651
59535.47605931765,-0.2004050016403198,1.8263395795711448,17.90317096268394,19.366759564893112,18.14396256977905,2.1156679148099014e-05,0.9998300192410264,0.9996870766216106,8.766899864502588e-06,-2.2308782527788892e-05,-0.7070338346952542,0.4662332676091913
59535.48098787404,-0.2004050016403198,1.8263395795711448,17.903162522644706,19.366783665154284,18.143890554671515,2.105180088712937e-05,0.9998300163014427,0.9996870768708184,8.768087181752458e-06,-2.2309007378619907e-05,-0.707025042850373,0.4662164472213186
59535.5059540065,-0.2004050016403198,1.8263395795711448,17.903106313209303,19.366950654675836,18.14353597112742,2.0530361735560886e-05,0.9998300009047062,0.9996870768021368,8.774208760019621e-06,-2.2310355200219872e-05,-0.7069833745555181,0.4661378450108155
59535.5092145372,-0.2004050016403198,1.8263395795711448,17.90309734955397,19.36697711716644,18.14349074332827,2.046354164731785e-05,0.9998299988323548,0.9996870766275786,8.77501989707419e-06,-2.2310556079720985e-05,-0.7069782914492717,0.4661283917903633
59535.51522566976,-0.2004050016403198,1.8263395795711448,17.903079864149262,19.367028169336944,18.143407902855213,2.0341167741174924e-05,0.9998299949749876,0.9996870762045772,8.776521420677387e-06,-2.2310940916388865e-05,-0.7069691405940286,0.4661114541954582
59535.52212915782,-0.2004050016403198,1.8263395795711448,17.903058264594822,19.367090007185887,18.143313546388143,2.0201964062648074e-05,0.9998299904865652,0.9996870755562302,8.778254889378589e-06,-2.231140564639211e-05,-0.7069589862391837,0.4660927856914912
59536.43097796917,-0.3096379833295941,1.8144888441720448,17.913671961602677,19.38291822262111,18.13535504225788,2.631889231966271e-05,0.999829055131068,0.9996852771617402,8.776926209097612e-06,-2.239080997626555e-05,-0.7097820677425076,0.4700255542479442
59537.31296114999,-0.3096379833295941,1.8144888441720448,17.921922368767387,19.395175479849545,18.12544345453683,2.96729440672084e-05,0.9998281060191028,0.999682934955026,8.62438013426086e-06,-2.240187212987809e-05,-0.7149887970957884,0.4753181496407642
59537.33105037398,-0.3096379833295941,1.8144888441720448,17.922389706295984,19.39556691427053,18.125369826153044,2.9136121283626293e-05,0.9998280913836384,0.9996829139448212,8.626133948891348e-06,-2.2403281660444e-05,-0.7150473777931315,0.4753471152468675
59537.34798880641,-0.3096379833295941,1.8144888441720448,17.922807004865962,19.39597618809802,18.12531336622961,2.8621293387162935e-05,0.999828077925005,0.9996828952976748,8.627889344730391e-06,-2.240468077278634e-05,-0.7151003912304721,0.4753723903972025
59537.35980444832,-0.3096379833295941,1.8144888441720448,17.92308380470202,19.39628234764576,18.125278311734498,2.825567545760579e-05,0.999828068679302,0.999682882874046,8.629175092501777e-06,-2.2405703136164435e-05,-0.7151363264710796,0.4753890179195261
59537.37053527484,-0.3096379833295941,1.8144888441720448,17.92332341402784,19.396572826964597,18.125247866961896,2.7919283423315644e-05,0.9998280603850782,0.9996828720046056,8.630384278473043e-06,-2.2406665278584628e-05,-0.7151682235819713,0.4754034369576614
59537.38045869156,-0.3096379833295941,1.8144888441720448,17.923533903929602,19.39685038579754,18.125219712753648,2.760471975741041e-05,0.9998280528026228,0.999682862301748,8.631536142727481e-06,-2.2407583951481826e-05,-0.7151970984916072,0.4754162162344671
59537.38823746041,-0.3096379833295941,1.8144888441720448,17.92369079626741,19.397073024739026,18.12519694961242,2.735591517986787e-05,0.9998280469182532,0.9996828549292324,8.632460807337627e-06,-2.2408323761923463e-05,-0.7152193171289515,0.4754258743084715
59537.42734735581,-0.3096379833295941,1.8144888441720448,17.924354542782623,19.39823498778782,18.12505503747588,2.60784268717948e-05,0.9998280181355276,0.9996828209446348,8.6373761154063e-06,-2.2412312076459182e-05,-0.7153255479110555,0.4754700044908568
59537.43685283071,-0.3096379833295941,1.8144888441720448,17.924481754359977,19.398522181966573,18.12501020941296,2.576201502397907e-05,0.9998280113452565,0.9996828134554264,8.638632053923323e-06,-2.24133507871664e-05,-0.7153500005491259,0.4754797035019751
59537.44701526842,-0.3096379833295941,1.8144888441720448,17.924603680633275,19.398828893202843,18.124957485845695,2.542151815807086e-05,0.9998280041757988,0.9996828057790852,8.63999868791234e-06,-2.2414492037488182e-05,-0.7153755588414327,0.4754896690836453
59537.46782787461,-0.3096379833295941,1.8144888441720448,17.924811055783774,19.399450852787492,18.12483432477451,2.471780222377804e-05,0.9998279897864564,0.9996827911176472,8.64286878848147e-06,-2.2416930148654883e-05,-0.7154260318226747,0.4755088656690169
59537.47566178368,-0.3096379833295941,1.8144888441720448,17.924875403814653,19.399681101371755,18.124782777797275,2.4450957392176345e-05,0.9998279844735029,0.9996827859658352,8.643971958571238e-06,-2.2417883514248852e-05,-0.7154443837861207,0.4755156989520135
59537.48792695734,-0.3096379833295941,1.8144888441720448,17.924962280565005,19.40003537657141,18.124696485057292,2.403131010764511e-05,0.9998279762698182,0.9996827783003842,8.645721999554528e-06,-2.241941596063064e-05,-0.7154724123852267,0.4755260010642957
59537.49968032303,-0.3096379833295941,1.8144888441720448,17.925030709046407,19.400365991251583,18.124607493735624,2.3627307539231968e-05,0.9998279685406708,0.9996827714112646,8.64742318763017e-06,-2.242093061683203e-05,-0.7154984700251805,0.4755354501377304
59538.43840712465,-0.3096379833295941,1.8144888441720448,17.925978820576535,19.39630227261126,18.11560331769985,6.585870756162127e-06,0.9998278000320512,0.9996833205909368,8.726428609304097e-06,-2.268852723699417e-05,-0.7156792851047631,0.4772797996646803
59538.44293862882,-0.3096379833295941,1.8144888441720448,17.92598882972893,19.39633606009684,18.11556188221194,6.6110573842607935e-06,0.999827800445965,0.9996833247090308,8.726825047445386e-06,-2.2689674634336994e-05,-0.7156764679585538,0.4772942657848124
59538.44833773152,-0.3096379833295941,1.8144888441720448,17.92599809184322,19.396376658204513,18.115511800551857,6.641964681777973e-06,0.9998278009287456,0.9996833295576856,8.727313449160131e-06,-2.2691017999814547e-05,-0.7156731647656098,0.4773114634706484
59538.45223410354,-0.3096379833295941,1.8144888441720448,17.926002997426234,19.396406130393412,18.11547516561758,6.664869071458327e-06,0.9998278012698392,0.9996833330168624,8.72767696214363e-06,-2.26919711950038e-05,-0.7156708180590323,0.4773238472239191
59538.48005950241,-0.3096379833295941,1.8144888441720448,17.925996028255163,19.39661710160444,18.115200828824612,6.84256333929084e-06,0.9998278035076716,0.9996833566908472,8.730555139688412e-06,-2.2698365124521213e-05,-0.715655035069575,0.4774115163125631
59538.48602745005,-0.3096379833295941,1.8144888441720448,17.925985248585658,19.396661598192765,18.11513891965678,6.883789998930145e-06,0.9998278039378016,0.9996833615203472,8.731239930256777e-06,-2.2699638221276847e-05,-0.7156518894305715,0.4774301202845422
59538.49179615951,-0.3096379833295941,1.8144888441720448,17.925971821611302,19.396704051465115,18.115077988579323,6.924646461004803e-06,0.9998278043352248,0.9996833661007968,8.731925573324091e-06,-2.2700834468612797e-05,-0.7156489350303629,0.477448027945909
59538.51914452857,-0.3096379833295941,1.8144888441720448,17.92586939181342,19.3968938179252,18.114773793360985,7.131274821275888e-06,0.9998278059525344,0.9996833865810504,8.735507297447173e-06,-2.270602822042262e-05,-0.7156361592121149,0.4775318080237477
59538.52244461286,-0.3096379833295941,1.8144888441720448,17.925852852729104,19.396915013072093,18.114735294426417,7.157598405673635e-06,0.9998278061156752,0.9996833889082286,8.735977943014385e-06,-2.2706599756431265e-05,-0.7156347629973916,0.4775417814168681
59538.52899961114,-0.3096379833295941,1.8144888441720448,17.92581743036422,19.396955751189548,18.11465762667381,7.210737554582664e-06,0.999827806417824,0.9996833934345926,8.73693829699822e-06,-2.2707698538463985e-05,-0.7156320877910917,0.477561497185327
59538.53654006762,-0.3096379833295941,1.8144888441720448,17.925772529199296,19.39700016201872,18.114566273296532,7.273240392010401e-06,0.9998278067282488,0.9996833984801222,8.738085721649983e-06,-2.2708901570689676e-05,-0.7156291758497787,0.4775840156987526
59540.37933034488,-0.4737631832249461,1.8443906147442952,17.97786055918902,19.45725305647877,18.105749874988664,2.3681544191330083e-05,0.9998255230319032,0.9996763172833266,9.890167709801167e-06,-2.3078282093224737e-05,-0.7438980611624985,0.4952611471283902
59540.38957540987,-0.4737631832249461,1.8443906147442952,17.97862099593864,19.458366056089112,18.105787371143403,2.3799427960958277e-05,0.9998255043214288,0.999676254105268,9.887163015906545e-06,-2.310926637373342e-05,-0.7443307224885315,0.4956327072974359
59540.40012014743,-0.4737631832249461,1.8443906147442952,17.979386082417253,19.45950673494304,18.10580841262765,2.3920965409511537e-05,0.999825485059806,0.999676189052768,9.883969646917452e-06,-2.3141406357980116e-05,-0.7447777933036228,0.4960172304349194
59540.41738105981,-0.4737631832249461,1.8443906147442952,17.980595766589435,19.46135892230522,18.105797907754845,2.4120295964125786e-05,0.9998254535213036,0.9996760825125108,9.878532522037023e-06,-2.3194535939305012e-05,-0.7455132581906443,0.4966510159621501
59540.44722296786,-0.4737631832249461,1.8443906147442952,17.982553385186776,19.46450644330486,18.10564079738339,2.446573928316324e-05,0.9998253989684504,0.9996758981743974,9.868565933586806e-06,-2.3287789829211853e-05,-0.7467945917571798,0.4977584516638204
59540.45740737536,-0.4737631832249461,1.8443906147442952,17.983184647735204,19.465565621609443,18.105554284423,2.4583786032618136e-05,0.9998253803425844,0.9996758352265784,9.865014104794536e-06,-2.33199866695863e-05,-0.7472344787355802,0.4981394892356385
59540.47083909592,-0.4737631832249461,1.8443906147442952,17.983990532805862,19.466951981606563,18.10542114823451,2.473953026799825e-05,0.9998253557712392,0.9996757521821266,9.860222754855242e-06,-2.33627132760566e-05,-0.7478164625054764,0.4986442102780094
59541.46016550858,-0.5181824718602002,1.7042222364852713,17.999393042052514,19.48827809854315,18.102847171213774,3.325343232164737e-05,0.999823518698704,0.9996697392955424,9.683416718902866e-06,-2.605262214685672e-05,-0.7871580432316417,0.5315160701642612
59541.46509328474,-0.5181824718602002,1.7042222364852713,17.999301679124425,19.48804974569481,18.10281866309302,3.327382042572816e-05,0.9998235095154928,0.9996697106101852,9.684638405397905e-06,-2.6060595732748876e-05,-0.7873130428448922,0.53163035750555
59541.47217755933,-0.5181824718602002,1.7042222364852713,17.999166041818924,19.4877193984746,18.10277803127463,3.330275731030665e-05,0.9998234963169934,0.9996696694038458,9.686430696307296e-06,-2.6071963366739675e-05,-0.787535131872107,0.5317937684432512
59541.48019147677,-0.5181824718602002,1.7042222364852713,17.99900653364754,19.48734333960283,18.10273272420824,3.333496192088543e-05,0.9998234813915852,0.9996696228363976,9.688509113446526e-06,-2.6084687592443675e-05,-0.7877853127782134,0.5319773595611632
59544.39030655693,-0.7365489597432315,2.3324776580578037,18.125973690330532,19.627433766271533,18.100564243370332,2.3048767017238335e-05,0.9998198010596108,0.9996587215575702,1.185538353941964e-05,-2.580556451195976e-05,-0.8305788695063459,0.5423898133673641
59544.40212727738,-0.7365489597432315,2.3324776580578037,18.12725862869072,19.629036735182325,18.100718875323736,2.297560824899327e-05,0.9998197982344524,0.999658711666744,1.1861799032105232e-05,-2.580181707777019e-05,-0.830655486714,0.5423270163045196
59544.41644667301,-0.7365489597432315,2.3324776580578037,18.128777027060593,19.630955339964185,18.10089075176417,2.288705894507123e-05,0.999819794965386,0.9996587000923428,1.18694947600447e-05,-2.579736039274722e-05,-0.8307479307380452,0.5422506761906372
59544.44632878053,-0.7365489597432315,2.3324776580578037,18.13179555269596,19.63487069183171,18.10119203123794,2.270253584577139e-05,0.999819788682036,0.9996586773693256,1.1885287613832624e-05,-2.5788351362601748e-05,-0.8309395477950219,0.5420904236749905
59544.46026668571,-0.7365489597432315,2.3324776580578037,18.13313409012071,19.636656093380655,18.101309108917423,2.261659252539592e-05,0.9998197859992818,0.9996586674293548,1.1892530955823886e-05,-2.578428341757743e-05,-0.8310283251023687,0.5420152431566903
59544.47545087638,-0.7365489597432315,2.3324776580578037,18.134542898898072,19.6385719781138,18.101422492210663,2.2523055234285676e-05,0.9998197832553992,0.9996586570753953,1.1900333317962144e-05,-2.577994842948487e-05,-0.8311246082851365,0.5419330278459553
59544.48330549514,-0.7365489597432315,2.3324776580578037,18.135251649061185,19.639551213995738,18.101476069703107,2.247470687986668e-05,0.999819781908968,0.999658651913172,1.190433320017892e-05,-2.577774545332572e-05,-0.831174237893527,0.5418903713809117
59544.49416904302,-0.7365489597432315,2.3324776580578037,18.136209636551214,19.6408923856204,18.101545212758342,2.240787979199681e-05,0.9998197801285136,0.9996586449905972,1.1909824763022197e-05,-2.5774742805186152e-05,-0.8312426812796032,0.5418312315346453
59544.50917063782,-0.7365489597432315,2.3324776580578037,18.13749045248975,19.642719462305173,18.10163264186038,2.231567911985318e-05,0.9998197778254893,0.999658635844498,1.1917330848172483e-05,-2.577068062242235e-05,-0.8313368178185948,0.5417492933884407
59544.52406015189,-0.7365489597432315,2.3324776580578037,18.138714006102944,19.644504536510556,18.10171213868361,2.222426175234152e-05,0.9998197757176264,0.9996586272393992,1.1924692449577552e-05,-2.5766745088637476e-05,-0.8314298185533974,0.5416676575370166
59552.20597085948,-0.319409823976457,0.5459630719591737,17.92788834526873,19.371372800262098,18.012350193805116,9.01233899703802e-06,0.999828518867072,0.9996801580119776,9.819967298030405e-06,-2.9283820531029224e-05,-0.8405820373408106,0.4902182263874631
59552.2127634179,-0.319409823976457,0.5459630719591737,17.927686293362683,19.371048211476214,18.012232494132423,9.048926847176204e-06,0.9998285232316824,0.9996801678713294,9.817992794258524e-06,-2.9285525030333505e-05,-0.8405723317774011,0.4901923806435974
59552.2491105036,-0.319409823976457,0.5459630719591737,17.92662044999371,19.36934334434041,18.01160799906531,9.246375999965749e-06,0.9998285461974048,0.999680219590362,9.80754784635645e-06,-2.929446187362201e-05,-0.8405203952356074,0.4900553987184197
59552.25453229715,-0.319409823976457,0.5459630719591737,17.926463175604678,19.36909439241899,18.011516545768227,9.276068184796063e-06,0.9998285495670228,0.9996802271555147,9.806007188755917e-06,-2.9295768507872648e-05,-0.8405126483960855,0.4900351561062486
59552.26065837629,-0.319409823976457,0.5459630719591737,17.92628584516652,19.368814972113288,18.011413862722804,9.30969162417908e-06,0.9998285533568588,0.9996802356567416,9.804271820311253e-06,-2.9297236646775696e-05,-0.8405038955771372,0.4900123435678925
59552.2743818187,-0.319409823976457,0.5459630719591737,17.92588966898716,19.368196468500553,18.0111858010789,9.38529878746787e-06,0.9998285617794478,0.9996802545215756,9.800405146563338e-06,-2.930049392363362e-05,-0.8404842894760786,0.4899614690991632
59552.27933790499,-0.319409823976457,0.5459630719591737,17.925746836837448,19.36797571315876,18.011103927659665,9.412700123886125e-06,0.999828564798344,0.999680261273552,9.799015810357222e-06,-2.9301659542626185e-05,-0.8404772096350899,0.4899431742785374
59552.28297963449,-0.319409823976457,0.5459630719591737,17.925641928929352,19.367814410056717,18.01104387789678,9.432867170068689e-06,0.9998285670089104,0.9996802662143348,9.797997317232714e-06,-2.9302512422589144e-05,-0.8404720076542097,0.489929757638707
59552.30294969922,-0.319409823976457,0.5459630719591737,17.925066611685754,19.366944022785976,18.010715201592326,9.543945188204892e-06,0.9998285790148792,0.9996802929987212,9.792448180529944e-06,-2.9307135026726564e-05,-0.8404434867466433,0.4898565825835688
59561.09404044155,-0.637703537940979,1.899618981416916,18.04892161679571,19.54091668096139,17.982407797356363,4.4775899982513126e-05,0.9998223575811191,0.9996635227095272,1.0814228953119467e-05,-2.979380696741964e-05,-0.8700740588769488,0.5286714881303175
59561.10584277789,-0.637703537940979,1.899618981416916,18.049057854602868,19.54041957455894,17.98241071232006,4.469203725081585e-05,0.999822343392361,0.9996634907705684,1.0817071626084333e-05,-2.9801493795417744e-05,-0.8702208268365738,0.5288248210145432
59564.39706079071,-0.9311981983482838,1.3303532831905318,18.134750831255136,19.593988274294247,17.969567206794093,7.202638566848282e-05,0.9998157751265692,0.999651693444153,1.1928686954871004e-05,-2.919193344485082e-05,-0.8989717581094078,0.5725853138669126
59564.40694242386,-0.9311981983482838,1.3303532831905318,18.135247839735136,19.59486753222506,17.969636195604476,7.236206546600292e-05,0.9998157424308348,0.9996516379821276,1.1933876859967454e-05,-2.9176821181829045e-05,-0.8990171647702329,0.5727183557994241
59564.42494165979,-0.9311981983482838,1.3303532831905318,18.136117149027115,19.59643916474071,17.96974680786149,7.297307091047131e-05,0.999815682697024,0.9996515362977768,1.194336600371563e-05,-2.9149436516447688e-05,-0.8991047505364874,0.5729627443316282
59564.42990996205,-0.9311981983482838,1.3303532831905318,18.136348688594612,19.596865795294473,17.969773819668415,7.314159022550902e-05,0.9998156661685964,0.9996515080780172,1.1945993407285808e-05,-2.9141912674837172e-05,-0.8991300749254617,0.5730306841044063
59564.43557648997,-0.9311981983482838,1.3303532831905318,18.13660840209847,19.597348705429877,17.96980306035486,7.33337035419943e-05,0.9998156472963426,0.9996514758113464,1.1948994342380255e-05,-2.9133351291409184e-05,-0.8991595826345807,0.5731084327904379
59564.44049526194,-0.9311981983482838,1.3303532831905318,18.136830119735674,19.59776478722673,17.969827249874474,7.350038044565316e-05,0.9998156308964554,0.999651447732237,1.1951602974044989e-05,-2.912593740694302e-05,-0.8991857443415077,0.5731761502838632
59564.44796835652,-0.9311981983482838,1.3303532831905318,18.137160450992912,19.598391573350355,17.969862213535546,7.3753444551827e-05,0.9998156059482768,0.9996514049457595,1.1955572845601422e-05,-2.911470628268656e-05,-0.8992264836204661,0.5732794464040675
59564.45577407126,-0.9311981983482838,1.3303532831905318,18.137497224947104,19.59903956440486,17.969896911869537,7.401753127651789e-05,0.99981557984904,0.999651360091751,1.1959727870818988e-05,-2.9103019308981533e-05,-0.8992703384677236,0.5733878810680206
59564.46264805939,-0.9311981983482838,1.3303532831905318,18.13778694348219,19.599604749265566,17.96992637315813,7.424986887504262e-05,0.9998155568310572,0.9996513204527092,1.1963394080995648e-05,-2.909276627685096e-05,-0.8993100837227201,0.5734838387027936
59564.48265493501,-0.9311981983482838,1.3303532831905318,18.138594736670345,19.601222337141348,17.970010004475665,7.492469642484901e-05,0.999815489657771,0.9996512043334328,1.197410268208794e-05,-2.9063146044342777e-05,-0.8994319535309653,0.5737656815114823
59564.48689929262,-0.9311981983482838,1.3303532831905318,18.138759512994643,19.601560549378405,17.97002798046255,7.506755823589133e-05,0.999815475373484,0.999651179554545,1.197638172311484e-05,-2.9056907032138424e-05,-0.8994590257135097,0.5738259745434268
59566.49086297253,-1.0321871265769005,1.4638986583720366,18.27545707232815,19.735521743549462,17.977509325687453,5.563486776764325e-05,0.9998084669085044,0.9996305837549476,1.3266851561354332e-05,-3.364208602571516e-05,-1.0391229104949071,0.6511737096506909
59566.50229931733,-1.0321871265769005,1.4638986583720366,18.276943208474467,19.737562141125817,17.977479477896715,5.496117206270874e-05,0.9998084274935544,0.9996304137160844,1.3273131185502484e-05,-3.372845037958305e-05,-1.0408169269597198,0.6519638563464075
59566.51464487355,-1.0321871265769005,1.4638986583720366,18.278519565357033,19.739766819313864,17.97744508988013,5.423909257774415e-05,0.9998083848364564,0.999630230083157,1.3279797201026912e-05,-3.3822089516746496e-05,-1.042649012294769,0.652818584647317
59566.54878763989,-1.0321871265769005,1.4638986583720366,18.282740552902087,19.74583008075981,17.977353906155678,5.227388189230018e-05,0.9998082662390896,0.9996297219993616,1.3297597413647455e-05,-3.4083128981843434e-05,-1.0477314514007696,0.6551910270889038
59567.55115961684,-1.142680058721453,1.694000734494177,18.40739511210139,19.867282663359717,17.978019331877483,6.020434211489458e-05,0.9998039219538752,0.9996167746983649,1.3105910288678805e-05,-4.147491170049401e-05,-1.175243759849015,0.7195726412011301
59567.5616563946,-1.142680058721453,1.694000734494177,18.40881516743854,19.8683629550217,17.977964695801344,6.141689920403806e-05,0.9998038630056644,0.9996166809190136,1.3093545227016364e-05,-4.153290506831334e-05,-1.1760307813938595,0.7200815062977565
59568.16899924299,-1.142680058721453,1.694000734494177,18.41620213400187,19.884332988115776,17.97622887867069,0.0001370583201306,0.9998011222219187,0.9996138651135402,1.2299452324120986e-05,-4.374117634776523e-05,-1.1998273528086811,0.7389370970374984
59568.17608407363,-1.142680058721453,1.694000734494177,18.41627844009403,19.884034590344537,17.976180919719553,0.0001376057150157,0.99980110754485,0.9996138628662976,1.2292416728247916e-05,-4.375578173865431e-05,-1.199945307038451,0.739038514923263
59568.25470308132,-1.142680058721453,1.694000734494177,18.417158825852304,19.88028449643757,17.975329905579983,0.0001431081416353,0.9998009709621496,0.999613879680318,1.2218349326507418e-05,-4.390302936943528e-05,-1.2010601670727987,0.7400029528576705
59568.25987164145,-1.142680058721453,1.694000734494177,18.41721646096255,19.880006197584056,17.975246184758994,0.0001434338059344,0.9998009636383912,0.9996138834117398,1.2213733444529008e-05,-4.391177463924298e-05,-1.2011212363555817,0.7400562231038812
59568.26544105182,-1.142680058721453,1.694000734494177,18.417278104204076,19.879702072696347,17.97515190151695,0.0001437798380402,0.9998009559706276,0.9996138877874056,1.2208794035403034e-05,-4.392107144171517e-05,-1.201185387610467,0.7401122541919753
59568.28417111775,-1.142680058721453,1.694000734494177,18.41748026028097,19.87865135521468,17.97480780727031,0.0001449065762352,0.9998009318768264,0.9996139051838686,1.2192443575229512e-05,-4.3951378572431704e-05,-1.2013886249088173,0.7402903301578154
59568.28902170194,-1.142680058721453,1.694000734494177,18.417530911560902,19.878373307495057,17.974712888852416,0.0001451891363561,0.9998009260597888,0.999613910357988,1.2188274474285843e-05,-4.395898799474197e-05,-1.2014381363247042,0.7403338619766602
59568.30173465358,-1.142680058721453,1.694000734494177,18.41765935280239,19.87763560066667,17.974455167681583,0.0001459118143436,0.9998009116318356,0.999613925212861,1.2177474146499644e-05,-4.397846811780325e-05,-1.2015618588173844,0.7404429523974246
59568.3057810619,-1.142680058721453,1.694000734494177,18.41769874608169,19.877398547093,17.974370851631083,0.0001461364284906,0.9998009072867292,0.9996139303318834,1.2174074784733428e-05,-4.3984528341313067e-05,-1.2015994125146572,0.740476163349356
59568.3092268425,-1.142680058721453,1.694000734494177,18.417731661765576,19.87719599358699,17.974298334509328,0.0001463256526746,0.9998009036802316,0.9996139348391004,1.2171194525359438e-05,-4.398963591494742e-05,-1.2016307001102668,0.7405038720629673
59570.50982531643,-1.3508918937295675,1.8015841785068991,18.28552172893478,19.653044110154475,17.917337350477297,6.559600058427068e-05,0.9998070523952348,0.9996291978725834,1.1988956236337543e-05,-4.206279083861789e-05,-1.1584752166625731,0.7077722043474379
59570.51578586721,-1.3508918937295675,1.8015841785068991,18.285062845471604,19.65270673008161,17.917219215003545,6.526660332992506e-05,0.999807070319748,0.999629236325425,1.1990393362954308e-05,-4.205487180252074e-05,-1.1583454724299886,0.7076819518617224
59570.56011100158,-1.3508918937295675,1.8015841785068991,18.281535115487955,19.650162025238775,17.916269896854967,6.283650597856163e-05,0.9998072019793848,0.9996295187150678,1.2001169617985558e-05,-4.199651812080841e-05,-1.1573920343421733,0.7070219464966244
59585.10516329092,-1.1992425993084908,1.6861516011895503,18.287644751632435,19.660726493639075,17.75921751639969,9.211404173474343e-05,0.9998068379158708,0.9996283367317088,1.2919431833024244e-05,-4.270513893580746e-05,-1.1636213720052897,0.6893283093249618
59585.11506448141,-1.1992425993084908,1.6861516011895503,18.287076591448248,19.65972778068144,17.758935370553914,9.20159109820615e-05,0.999806882810931,0.9996284342677708,1.2911343052451508e-05,-4.269784547887086e-05,-1.1633313411807704,0.6888780859573898
59585.19191847656,-1.1992425993084908,1.6861516011895503,18.28283127164125,19.652408525010767,17.75653528860253,9.124090136700182e-05,0.9998072348035054,0.9996291967398055,1.284873383779586e-05,-4.2639719286474217e-05,-1.1610562940755689,0.6853553657442418
59585.20221436606,-1.1992425993084908,1.6861516011895503,18.282275287140347,19.651495728608086,17.75620194428283,9.113547708503104e-05,0.9998072824156548,0.9996292995553206,1.2840378170488752e-05,-4.263172615042517e-05,-1.1607484150044518,0.6848798156320685
59585.21559728316,-1.1992425993084908,1.6861516011895503,18.281553653553065,19.65033664326541,17.755770500332748,9.099794913472737e-05,0.9998073444589052,0.9996294334142553,1.282953144752477e-05,-4.26212627227766e-05,-1.1603471683994857,0.6842604570169399
59585.25123862543,-1.1992425993084908,1.6861516011895503,18.279626380008487,19.647412121989124,17.754651249062714,9.062918928926184e-05,0.9998075105307254,0.9996297910325648,1.28007326288515e-05,-4.259298726737337e-05,-1.1592728727961723,0.6826044157471131
59585.26355220802,-1.1992425993084908,1.6861516011895503,18.278954698000693,19.64645999158443,17.754280995360105,9.050102451914007e-05,0.9998075681829256,0.9996299149419656,1.279081620454231e-05,-4.2583079158525995e-05,-1.1588998370769803,0.6820301203970266
59585.30605472923,-1.1992425993084908,1.6861516011895503,18.276585412881474,19.64339035814202,17.7530800640969,9.005609461908726e-05,0.9998077682330024,0.9996303439126448,1.275673838856809e-05,-4.254832388019853e-05,-1.1576050672213023,0.6800396967336882
59585.31454293407,-1.1992425993084908,1.6861516011895503,18.27609894636731,19.64281420932147,17.75285490354857,8.99668248905201e-05,0.99980780837578,0.9996304298020938,1.2749963197093568e-05,-4.2541278881924266e-05,-1.15734518877194,0.6796407233013615
59586.4504764196,-1.4563588332384825,1.5081946525507115,18.18478163813604,19.55368050931061,17.72667254726261,7.990886375801385e-05,0.9998134482894296,0.9996415935178936,1.207118290228684e-05,-4.125337229948794e-05,-1.1206753583296032,0.624602820982259
59586.45621114127,-1.4563588332384825,1.5081946525507115,18.18438048400119,19.5533500883984,17.72655099716228,7.987593344038482e-05,0.9998134760713908,0.999641643250012,1.2069383885320778e-05,-4.1245232773515926e-05,-1.120494292672371,0.6243317668077252
59586.46140220808,-1.4563588332384825,1.5081946525507115,18.18401599547463,19.55305239577864,17.726441021678365,7.984625767057034e-05,0.9998135011885212,0.9996416881653958,1.2067771155200484e-05,-4.1237855088694504e-05,-1.120330595851293,0.6240866203373936
59586.50093249552,-1.4563588332384825,1.5081946525507115,18.18120195469267,19.550820614752148,17.725592699745157,7.962431614111518e-05,0.999813691448364,0.9996420269536928,1.2055981181819624e-05,-4.118137691499285e-05,-1.1190906514159185,0.6222266362979736
59586.50603805896,-1.4563588332384825,1.5081946525507115,18.180834069245485,19.550535805541273,17.72548014897224,7.959615983953558e-05,0.999813715886442,0.999642070283864,1.2054521802689933e-05,-4.117404527646651e-05,-1.1189313924418958,0.6219873166499781
59586.51132249924,-1.4563588332384825,1.5081946525507115,18.180452351254864,19.550241581845345,17.725362552827672,7.956713667534852e-05,0.999813741146962,0.9996421150275112,1.2053026574043445e-05,-4.1166448078114995e-05,-1.1187667756259727,0.6217398379483943
59586.53656622671,-1.4563588332384825,1.5081946525507115,18.17861690119537,19.54884134544732,17.72478149230444,7.943014254146855e-05,0.9998138613301548,0.9996423272797716,1.204609850654835e-05,-4.1130036959726926e-05,-1.1179835993069485,0.6205608710333544
59586.53959220232,-1.4563588332384825,1.5081946525507115,18.178395685780913,19.548673806464393,17.724709296517766,7.941390098244355e-05,0.9998138756813264,0.9996423525553748,1.2045291875958296e-05,-4.1125659368640915e-05,-1.1178900831053191,0.6204199143378172
59586.55174539659,-1.4563588332384825,1.5081946525507115,18.177504975270693,19.548000866224935,17.72441280984859,7.934905027889329e-05,0.999813933197352,0.9996424537038046,1.204210366446756e-05,-4.11080504241632e-05,-1.1175153010874417,0.6198546006921098
59586.55783893888,-1.4563588332384825,1.5081946525507115,18.177057132916044,19.547663196459805,17.72425988846305,7.931676105255645e-05,0.9998139619607131,0.9996425041969697,1.2040536136467148e-05,-4.109920518862783e-05,-1.117327880474021,0.6195716493806255
59588.36149926656,-1.4563588332384825,1.2104133104203638,18.135302798878815,19.54786772017898,17.695807562976782,7.022703172502106e-05,0.999817715109522,0.9996469072079088,1.2502624830010116e-05,-3.8588740968604545e-05,-1.0936309814436709,0.5653042471794705
59588.37650336451,-1.4563588332384825,1.2104133104203638,18.13595277965936,19.548686391624077,17.695721529655874,7.012275568298407e-05,0.999817692177032,0.9996468347465772,1.251290348497963e-05,-3.857503123162036e-05,-1.093801121354359,0.565223222635973
59588.39151451601,-1.4563588332384825,1.2104133104203638,18.1366077245346,19.549549668043944,17.69563792001509,7.001845983257312e-05,0.9998176684874176,0.9996467607936844,1.2523193573929538e-05,-3.856161297614629e-05,-1.0939767393305917,0.5651502463212713
59588.40672941387,-1.4563588332384825,1.2104133104203638,18.13727143556851,19.550467311556876,17.695553832460266,6.991281841265277e-05,0.9998176437284044,0.9996466843763082,1.2533625498994122e-05,-3.854832319683432e-05,-1.0941601717931793,0.5650845804646851
59588.42266775441,-1.4563588332384825,1.2104133104203638,18.13796123885145,19.5514718896416,17.695464421695487,6.980227386339124e-05,0.9998176170000396,0.9996466027779825,1.2544550750210536e-05,-3.853474403759151e-05,-1.094358102718478,0.5650248068668645
59588.43690589565,-1.4563588332384825,1.2104133104203638,18.138569652207995,19.55240416361475,17.695382090062935,6.970366299176374e-05,0.9998175924505214,0.9996465285702704,1.2554303950164026e-05,-3.852291591449896e-05,-1.0945398441843686,0.5649792543642428
59589.15584672507,-1.4606749708764255,1.201263301966385,18.170713204083405,19.603414190758414,17.692651583193683,6.566116827428161e-05,0.9998157919850866,0.9996416806601748,1.29521671931299e-05,-3.841980078701286e-05,-1.108260066923424,0.5731939174975543
59589.17171807347,-1.4606749708764255,1.201263301966385,18.172050570957296,19.60498320940771,17.692673172084593,6.560933580270383e-05,0.9998157454581617,0.9996415603603414,1.2957082885728418e-05,-3.843085718475867e-05,-1.1086306767130976,0.5736232357975632
59589.18593383504,-1.4606749708764255,1.201263301966385,18.173271147219733,19.60642848763074,17.692704116633074,6.55648439419837e-05,0.999815703689609,0.9996414524730056,1.296131374069994e-05,-3.844125688002102e-05,-1.1089639935488231,0.5740163345474993
59589.49294650302,-1.4606749708764255,1.201263301966385,18.20254397782289,19.644895072770893,17.69488077584948,6.509815226858524e-05,0.9998147850954722,0.9996391162530682,1.3016853861216684e-05,-3.8765059301296775e-05,-1.1163788255292653,0.5842066943720902
59589.50439717988,-1.4606749708764255,1.201263301966385,18.203515941841513,19.646560799692004,17.69492069711007,6.510078097486877e-05,0.9998147504191336,0.9996390298092992,1.3017740650462193e-05,-3.8780245793731354e-05,-1.1166597713830655,0.5846396568171349
59590.07246005583,-1.331928562372923,1.070344766995,18.238131746072337,19.69748429714799,17.69714510277509,6.746373500763965e-05,0.9998130397623524,0.999635025086384,1.298852083660969e-05,-3.967999028423881e-05,-1.130127061838158,0.6084890461360216
59590.18613952449,-1.331928562372923,1.070344766995,18.244974255581972,19.705189037733803,17.697741820350192,6.8540216566325e-05,0.9998127083693952,0.9996343312142688,1.2971647726605636e-05,-3.986976364577363e-05,-1.1325517902336903,0.6133771321428823
59590.20315093667,-1.331928562372923,1.070344766995,18.24594000772803,19.706354726161596,17.69783678106694,6.872087730748282e-05,0.9998126593432226,0.9996342316442458,1.29689860558706e-05,-3.989772555843159e-05,-1.1329022659115862,0.6140991144694576
59590.21655969782,-1.331928562372923,1.070344766995,18.246709303394336,19.70727101666538,17.697912065463317,6.886695425122741e-05,0.9998126208128322,0.9996341539878298,1.2966869780747238e-05,-3.991965859835977e-05,-1.1331760743267485,0.6146659713025596
59590.52383321721,-1.331928562372923,1.070344766995,18.26451129196435,19.726858862739174,17.699493446871017,7.315085346141482e-05,0.9998117705488312,0.9996325994024664,1.2917801816029412e-05,-4.038107020500336e-05,-1.1387613614328629,0.6268442936656787
59590.53753600617,-1.331928562372923,1.070344766995,18.26501333247838,19.72762089651922,17.699546219853495,7.33858266490646e-05,0.9998117343283026,0.999632541233856,1.2915758132860836e-05,-4.039913046277545e-05,-1.1389753006971877,0.6273390351048665
59591.20117095319,-1.2542096469551325,1.279235474909722,18.27919752634563,19.728362135370705,17.69821973479453,8.870117162694148e-05,0.999810256721668,0.9996309091559574,1.2816730131671666e-05,-4.099970432517044e-05,-1.1455326676027968,0.6446197757381565
59591.21205050035,-1.2542096469551325,1.279235474909722,18.279610094225745,19.728320137513332,17.69815649299769,8.89869298621053e-05,0.9998102388056164,0.9996308966097224,1.2813656261229398e-05,-4.1008508303207154e-05,-1.145597021019935,0.6448112046798516
59591.2450725101,-1.2542096469551325,1.279235474909722,18.280786283592192,19.72828979888435,17.698012745682306,8.985417119354091e-05,0.9998101860613742,0.9996308600622104,1.2803693113845174e-05,-4.103586995724918e-05,-1.1457885474066871,0.645379089670435
59591.26015367282,-1.2542096469551325,1.279235474909722,18.28127551240588,19.72833173887996,17.697979668057435,9.02498960425273e-05,0.9998101628076588,0.9996308440843454,1.2798811442781656e-05,-4.104872177426912e-05,-1.145874315035576,0.6456320773672939
59591.27350256762,-1.2542096469551325,1.279235474909722,18.28168094284903,19.728397913486393,17.697967902875227,9.05998267321953e-05,0.9998101426704348,0.999630830285584,1.279430910308552e-05,-4.106030296994963e-05,-1.1459494493657645,0.6458527924266797
59591.28865953976,-1.2542096469551325,1.279235474909722,18.282110790392363,19.728501661988535,17.697970716737533,9.0996638637987e-05,0.9998101203200396,0.9996308149855508,1.2788983982716623e-05,-4.1073702584078235e-05,-1.1460339583707952,0.6460998380638145
59591.30286291549,-1.2542096469551325,1.279235474909722,18.28248507045599,19.728622220482716,17.6979853613761,9.136786511003192e-05,0.9998100998790598,0.9996308009806208,1.278378226842871e-05,-4.108651511303087e-05,-1.1461124595070742,0.6463279891222768
59592.1677077014,-1.259123511612415,1.1318665862054518,18.270329522743005,19.698104055683928,17.691811006679753,0.0001055133480661,0.999809927002892,0.9996307476141364,1.2166290705278892e-05,-4.22445502695146e-05,-1.1484328649299005,0.6538697384234513
59592.18216004382,-1.259123511612415,1.1318665862054518,18.270072118969704,19.697249657427168,17.691613401641714,0.0001054225825739,0.9998099421199618,0.9996307882007625,1.2159895583098275e-05,-4.225316431500601e-05,-1.1483067341322175,0.6537994646354256
59592.19654998463,-1.259123511612415,1.1318665862054518,18.269801444253012,19.696406004945413,17.69140964457841,0.0001053145493,0.999809957727195,0.9996308312414935,1.215405640487511e-05,-4.22606104942917e-05,-1.148170233207539,0.6537189051373785
59592.20769238069,-1.259123511612415,1.1318665862054518,18.269581256646937,19.695758256501055,17.691248553470448,0.0001052185745096,0.9998099701917412,0.9996308664116,1.21499098906035e-05,-4.22655763343054e-05,-1.1480568807229323,0.6536491347884013
59592.25250090759,-1.259123511612415,1.1318665862054518,18.2685909029862,19.69321228892885,17.690594480404208,0.000104720649472,0.9998100236444436,0.9996310247155186,1.2136735643286523e-05,-4.227811212616405e-05,-1.147530835822664,0.6533013526873269
59592.26811693911,-1.259123511612415,1.1318665862054518,18.26820247104308,19.692350372096776,17.690371591388082,0.0001045036860479,0.9998100435184718,0.9996310864753108,1.213353742910414e-05,-4.2279535461512735e-05,-1.1473200401086712,0.6531540637549093
59592.30057596022,-1.259123511612415,1.1318665862054518,18.267321845438588,19.69059726527396,17.68991539280965,0.0001039781101079,0.9998100868730716,0.9996312262624962,1.2129355618723285e-05,-4.227730631862691e-05,-1.1468342252886206,0.652803077610021
59592.31159756976,-1.259123511612415,1.1318665862054518,18.267000540782032,19.690012184139448,17.689760935081306,0.0001037761958079,0.9998101022195032,0.9996312773345096,1.2128724623890176e-05,-4.2274894398520465e-05,-1.1466541902274066,0.6526697976807125
59594.31704557056,-1.2781417071819303,1.2016783702854603,18.16207474355407,19.540483029021654,17.64739229906419,6.687233155429753e-05,0.9998154154162072,0.9996440772845544,1.26870879866518e-05,-3.9410340015775095e-05,-1.1032842701614725,0.5936678418897978
59595.19058981715,-1.3070667143911123,1.2010242940646398,18.181106941380847,19.601219645775014,17.63954207379661,8.2032146168982e-05,0.9998159303217432,0.9996431407061888,1.2443336375344856e-05,-4.024699144250636e-05,-1.108522220799068,0.5939460438400297
59595.20737079296,-1.3070667143911123,1.2010242940646398,18.18169797929303,19.602177626245957,17.639441010710478,8.226223295090628e-05,0.999815926517035,0.9996431144923243,1.2442136277185997e-05,-4.0264334310786586e-05,-1.1086284050810544,0.5940589165429007
59595.25223890536,-1.3070667143911123,1.2010242940646398,18.18314767511623,19.604730880302817,17.63919043318583,8.285627603052548e-05,0.999815916331301,0.999643048130263,1.2439197531158564e-05,-4.030973507038635e-05,-1.1088976005075952,0.5943506208431758
59595.26236747015,-1.3070667143911123,1.2010242940646398,18.183440998863148,19.605300021956342,17.63913919057114,8.298596963126026e-05,0.9998159140702512,0.999643033983526,1.2438582125318993e-05,-4.0319769708319174e-05,-1.10895515812309,0.5944139566588663
59595.27229819127,-1.3070667143911123,1.2010242940646398,18.183715021531988,19.6058542653462,17.63909089977636,8.311150673401579e-05,0.9998159118802836,0.999643020438274,1.2437993835768432e-05,-4.032952563967004e-05,-1.1090103631696515,0.59447500044568
59595.30348580168,-1.3070667143911123,1.2010242940646398,18.184486760961143,19.6075676465577,17.638949872763785,8.349506792934306e-05,0.9998159052431302,0.9996429801292658,1.243623298148454e-05,-4.035960090859976e-05,-1.1091754216433805,0.5946591264597296
59595.30921376359,-1.3070667143911123,1.2010242940646398,18.18461363100865,19.607877403169297,17.63892543390901,8.356371426200927e-05,0.9998159040739224,0.9996429731144107,1.243592229062642e-05,-4.0365026997169295e-05,-1.1092043043147972,0.5946915735173608
59596.21724951101,-1.2789621800184252,1.288789145061071,18.1667357466145,19.594247834596302,17.63096298546817,8.607238406746565e-05,0.9998163778272372,0.9996442420861908,1.2361703012444686e-05,-4.0638694341873195e-05,-1.1056450151700177,0.5891891031636437
59596.22973102474,-1.2789621800184252,1.288789145061071,18.166429009151138,19.593681532559696,17.630863452588002,8.60004463731067e-05,0.9998163938436264,0.99964429054188,1.2360203780107025e-05,-4.063448964149188e-05,-1.105490120710422,0.5889677084370747
59599.34501585323,-1.1423421083018184,1.3831803613013176,18.08407109584683,19.502493285249756,17.577785325767454,5.516725387570176e-05,0.9998206581960024,0.9996544498033348,1.2447839808803528e-05,-3.793915326489335e-05,-1.0650827431513146,0.5297543570726082
59599.35275864995,-1.1423421083018184,1.3831803613013176,18.084370224087916,19.502608896702156,17.577667977592387,5.5184681172341174e-05,0.9998206556615238,0.9996544239611488,1.2450195838857027e-05,-3.793782906693953e-05,-1.0651285622248543,0.5298046363076581
59599.36615266868,-1.1423421083018184,1.3831803613013176,18.084890307815296,19.50284345772183,17.577456720900397,5.5215438740492314e-05,0.999820651093998,0.999654378833696,1.245424976751057e-05,-3.793566351527561e-05,-1.065209546854166,0.5298940799508621
59599.37963306705,-1.1423421083018184,1.3831803613013176,18.085413696628695,19.503126712710923,17.577232903832282,5.524710914855859e-05,0.9998206462661836,0.99965433289712,1.245829964080936e-05,-3.7933643525276e-05,-1.065293206157683,0.5299871904475093
59599.39569838184,-1.1423421083018184,1.3831803613013176,18.08603183113373,19.503530887858087,17.576950476186838,5.528567982994706e-05,0.9998206402160544,0.9996542775127504,1.2463082558784808e-05,-3.793144422932142e-05,-1.065395640923385,0.5301020947341187
59599.4087496809,-1.1423421083018184,1.3831803613013176,18.08652509188569,19.503916361220927,17.57670766031747,5.531759025142837e-05,0.9998206350682298,0.9996542320386338,1.2466930150835656e-05,-3.7929823315573895e-05,-1.0654809775004546,0.5301985091174832
59600.45677388166,-1.1286714002490044,1.3937693059575538,18.11859096050032,19.56519665285517,17.571021617900694,5.41407509056202e-05,0.999819844021311,0.9996512383651804,1.2463768953762688e-05,-3.82215950591315e-05,-1.073910243041959,0.5409676117177769
59600.46287684723,-1.1286714002490044,1.3937693059575538,18.118708496587782,19.565561141241623,17.571051069578555,5.410950022880011e-05,0.9998198377456324,0.9996512289811348,1.2461734379566754e-05,-3.822521048543468e-05,-1.0739555336265465,0.5410272524546198
59600.46901882099,-1.1286714002490044,1.3937693059575538,18.11882168976292,19.565924252416583,17.571079561048965,5.4078271520163984e-05,0.9998198313930348,0.9996512195361332,1.2459678695168544e-05,-3.8228862237694466e-05,-1.074001178037116,0.541087256601626
59600.51778519654,-1.1286714002490044,1.3937693059575538,18.11953950985761,19.56864678014217,17.57126497710833,5.3839835088129016e-05,0.9998197795832848,0.999651144158629,1.2443119300803532e-05,-3.825830504062895e-05,-1.0743663812346542,0.5415633622888533
59600.52383544879,-1.1286714002490044,1.3937693059575538,18.119606214910338,19.56896113914973,17.571282938025487,5.3811632355314545e-05,0.9998197729781376,0.9996511347156708,1.2441041734032376e-05,-3.8262010691863614e-05,-1.0744120986961874,0.541622430388534
59600.53026481313,-1.1286714002490044,1.3937693059575538,18.11967170582496,19.569288672959058,17.571300806984702,5.378204483905424e-05,0.9998197659143878,0.9996511246484032,1.2438829930600889e-05,-3.826596064797558e-05,-1.0744607946900648,0.5416852090933119
59603.08899325283,-1.283191155642271,1.4329363123263796,18.198961261212308,19.652556202908436,17.574297396900004,8.187354423937436e-05,0.9998139451188844,0.9996400156364972,1.332599881328668e-05,-3.939642838075189e-05,-1.104639626060424,0.5892638687193363
59603.09986054817,-1.283191155642271,1.4329363123263796,18.199271361184778,19.65247578567988,17.574294036682495,8.19999371892462e-05,0.9998139317299456,0.9996400000839376,1.33331102389247e-05,-3.939440420246988e-05,-1.1047138681835933,0.5894631894539601
59603.12366346382,-1.283191155642271,1.4329363123263796,18.199961432581507,19.652329015570857,17.574291878426266,8.229082051345591e-05,0.9998139030943162,0.9996399666134368,1.3348630921783696e-05,-3.938956657128384e-05,-1.104876339033411,0.5898905904026543
59603.13101052829,-1.283191155642271,1.4329363123263796,18.20017662761782,19.6522914620706,17.574292340215425,8.238446122016437e-05,0.9998138944452722,0.9996399564451,1.3353406000006178e-05,-3.938796252733401e-05,-1.1049264495151865,0.5900199875452503
59603.13860230535,-1.283191155642271,1.4329363123263796,18.200399706823532,19.65225631680087,17.574293232606035,8.248311429793757e-05,0.9998138856013344,0.9996399460177404,1.3358332344122196e-05,-3.938625067117955e-05,-1.1049782109035604,0.5901524519447816
59603.17189176409,-1.283191155642271,1.4329363123263796,18.201380941531763,19.652143411608385,17.574299980971876,8.293816241898002e-05,0.9998138479271608,0.9996399012355228,1.337983974605386e-05,-3.937809983844944e-05,-1.1052049748332575,0.5907185207223753
59603.17529863125,-1.283191155642271,1.4329363123263796,18.201481173324712,19.65213541403025,17.574300750928074,8.298677377736641e-05,0.9998138441721204,0.9996398967376828,1.3382032086362337e-05,-3.937720716223076e-05,-1.1052281640066173,0.5907751060780965
59603.45257395777,-1.283191155642271,1.4329363123263796,18.20745220561556,19.65344174084848,17.57422720966981,8.811714562740874e-05,0.9998135965986886,0.9996395782037546,1.3554666859449264e-05,-3.9271165608333915e-05,-1.1071084729184215,0.5945913996993554
59603.46102396034,-1.283191155642271,1.4329363123263796,18.207508701832715,19.65355345830264,17.574236453044175,8.830715137438745e-05,0.9998135907240348,0.999639569813615,1.355973815984137e-05,-3.926698490859361e-05,-1.1071656791850837,0.5946846296018703
59603.46879553228,-1.283191155642271,1.4329363123263796,18.20755161615803,19.65365675720228,17.574245424800377,8.848351288160936e-05,0.9998135854013436,0.9996395621575382,1.3564391857050596e-05,-3.926309490969005e-05,-1.1072182938516355,0.5947692440860636
59603.47471856386,-1.283191155642271,1.4329363123263796,18.20757842996003,19.653735310486947,17.574252437994122,8.86189545166351e-05,0.9998135813960348,0.999639556361012,1.356793188586934e-05,-3.926010147984042e-05,-1.1072583948145525,0.5948330086530826
59603.48089097994,-1.283191155642271,1.4329363123263796,18.207600888781982,19.653816572856705,17.574259802859988,8.87610403639524e-05,0.999813577269055,0.9996395503555132,1.3571614736707338e-05,-3.925695577949287e-05,-1.1073001855404376,0.5948987949703002
59603.49896208466,-1.283191155642271,1.4329363123263796,18.20763392655789,19.65404707907466,17.57428075951344,8.918250075892921e-05,0.999813565459568,0.9996395329759998,1.3582360354713505e-05,-3.924759374383076e-05,-1.1074225472450503,0.5950875348500769
59603.50342536208,-1.283191155642271,1.4329363123263796,18.207634459052912,19.65410145882664,17.574285591853798,8.928783979802473e-05,0.9998135626049812,0.9996395287294654,1.3585005877272743e-05,-3.924524686238544e-05,-1.107452771486414,0.5951332693609247
59608.08279837172,-0.5904993712902068,3.4689169425751496,18.308435151705684,19.74916616222312,17.559595384743638,8.26813439296999e-05,0.9998062102791784,0.9996240152587818,1.3222747282669995e-05,-4.131151786942887e-05,-1.1558014784547614,0.6492770856357797
59608.14726261723,-0.5904993712902068,3.4689169425751496,18.31147917513583,19.75284927218584,17.559750577230904,7.851686064360679e-05,0.9998060155788814,0.9996236991772206,1.3182643197850472e-05,-4.1462231519308265e-05,-1.1569441789402628,0.6516507548692261
59608.16056438124,-0.5904993712902068,3.4689169425751496,18.312068529745577,19.753504951053205,17.559757646494962,7.768960352157897e-05,0.9998059783925086,0.9996236392991814,1.3174673427048991e-05,-4.149206274987272e-05,-1.1571788100114362,0.6521280805897237
59608.19046358892,-0.5904993712902068,3.4689169425751496,18.313408361890335,19.75487864470158,17.559761978155343,7.587105910478276e-05,0.9998058984546804,0.9996235112458924,1.3157124839654767e-05,-4.155753274271489e-05,-1.157704052868994,0.653185025955235
59608.20420398026,-0.5904993712902068,3.4689169425751496,18.314046692789912,19.755470855937055,17.559763415507515,7.505455859536045e-05,0.9998058633917734,0.9996234554005076,1.3149226079839109e-05,-4.158688463164667e-05,-1.15794425935727,0.6536632398604757
59608.21673345252,-0.5904993712902068,3.4689169425751496,18.314649617010662,19.755993430404395,17.559767028260154,7.432068801727154e-05,0.9998058323261744,0.9996234061069948,1.3142112341329526e-05,-4.161324605266795e-05,-1.1581625592250626,0.6540951318009226
59608.31450283154,-0.5904993712902068,3.4689169425751496,18.320386999375476,19.759741719652617,17.559979248071805,6.895257088169051e-05,0.9998056188365574,0.9996230735894306,1.3089363638625924e-05,-4.18057131191686e-05,-1.1598350226524836,0.6573244834702857
59608.32186877121,-0.5904993712902068,3.4689169425751496,18.32087301423154,19.760009110910012,17.56000244792613,6.857446716595914e-05,0.9998056047742624,0.9996230521933502,1.3085577448280394e-05,-4.181926260321255e-05,-1.1599583392873665,0.657557408614166
59610.10685158834,-0.5690051922574639,4.360908373804975,18.27469271902436,19.670004150617505,17.544694461691876,0.0001100246450962,0.9998071584661826,0.9996276172818976,1.2371016716725344e-05,-4.128837477931502e-05,-1.1504685354937592,0.6549514009464482
59610.11308904333,-0.5690051922574639,4.360908373804975,18.274344300754564,19.66931013148585,17.54458777359606,0.0001103145503518,0.9998071765337968,0.9996276617134424,1.2370382898192848e-05,-4.127759714792085e-05,-1.1502725092675496,0.654722651298921
59610.11923777284,-0.5690051922574639,4.360908373804975,18.27400276578607,19.66863058721088,17.54448291434946,0.0001105951460264,0.9998071944666572,0.9996277057837674,1.2369809151168252e-05,-4.126698683566168e-05,-1.1500789450631572,0.6544962274970807
59610.1541369719,-0.5690051922574639,4.360908373804975,18.27210323091572,19.664857614275174,17.54388477922647,0.0001120914246047,0.9998072985030116,0.9996279609055096,1.236749931232259e-05,-4.120703257589006e-05,-1.1489744147152636,0.6531940370983672
59610.15850832563,-0.5690051922574639,4.360908373804975,18.271870282966685,19.66439479673755,17.543808487017483,0.0001122674377717,0.9998073117987188,0.9996279934461916,1.2367321854860804e-05,-4.119955557753015e-05,-1.1488353876438129,0.6530289338904937
59610.16287602948,-0.5690051922574639,4.360908373804975,18.27163870380234,19.663934475379477,17.543731736462842,0.0001124407976263,0.999807325140969,0.9996280260871224,1.2367169082008694e-05,-4.119209219888276e-05,-1.1486963321343575,0.6528635349809774
59610.16737288351,-0.5690051922574639,4.360908373804975,18.271401524490603,19.66346272596519,17.54365210250006,0.000112616675497,0.9998073389375745,0.9996280598254532,1.2367037309886384e-05,-4.118441587284431e-05,-1.148553015845736,0.6526927957462869
59610.17071677391,-0.5690051922574639,4.360908373804975,18.271225989714264,19.663113353902126,17.543592440649633,0.0001127457497206,0.9998073492359524,0.9996280849999584,1.2366956042452133e-05,-4.117871281855205e-05,-1.1484463480784783,0.6525655391596319
59610.17424902593,-0.5690051922574639,4.360908373804975,18.27104135008749,19.66274561031012,17.54352896934399,0.0001128805157773,0.9998073601504964,0.9996281116721988,1.2366885629644253e-05,-4.1172693265677e-05,-1.1483335830202328,0.6524308437395665
59610.18005609245,-0.5690051922574639,4.360908373804975,18.27073957624814,19.662143931276457,17.543423530190406,0.0001130985594702,0.9998073781741786,0.9996281556984594,1.2366804190654153e-05,-4.116280770972081e-05,-1.1481480003401143,0.6522088030369612
59610.18473417838,-0.5690051922574639,4.360908373804975,18.270498105561742,19.661661820851155,17.54333751319882,0.0001132710468641,0.9998073927656934,0.9996281913241272,1.2366769485919192e-05,-4.115485374558529e-05,-1.1479983234003222,0.6520293921140888
59610.21044341743,-0.5690051922574639,4.360908373804975,18.269198215492036,19.659052530560785,17.542843957547653,0.0001141690700268,0.9998074740814772,0.9996283895948822,1.2367065215982629e-05,-4.111129763555746e-05,-1.1471730749002964,0.6510350066163146
59610.21394645663,-0.5690051922574639,4.360908373804975,18.269024793368413,19.658702137538643,17.54277352674323,0.000114284955104,0.9998074853062624,0.9996284169302672,1.2367168529621558e-05,-4.11053835606386e-05,-1.1470602924126116,0.6508984361363054
59610.23175419846,-0.5690051922574639,4.360908373804975,18.268157620225704,19.656939291096812,17.542401369828834,0.0001148503597907,0.9998075428929608,0.9996285570475204,1.2367923823988135e-05,-4.1075397302046936e-05,-1.146485775401353,0.6502002835422008
59610.23592888722,-0.5690051922574639,4.360908373804975,18.2679579086375,19.65653038130517,17.54231040519836,0.000114977219126,0.9998075565184896,0.9996285901715384,1.2368156058117764e-05,-4.106838661427708e-05,-1.1463508125328303,0.6500356871661074
59610.24218801063,-0.5690051922574639,4.360908373804975,18.267661102519178,19.65592033186099,17.542171134454918,0.000115163403983,0.9998075770352512,0.9996286400280712,1.2368543135307064e-05,-4.105788913296835e-05,-1.146148271070983,0.6497882583357971
59610.24845030577,-0.5690051922574639,4.360908373804975,18.26736734671484,19.655313562085365,17.542028155937487,0.0001153448848616,0.9998075976671148,0.999628690140224,1.2368976836295714e-05,-4.104740282752814e-05,-1.1459454021629665,0.6495399328291251
59610.32823966734,-0.5690051922574639,4.360908373804975,18.263835371296455,19.64798434854212,17.53998426025042,0.0001172483087295,0.9998078692692448,0.9996293477902394,1.2378439947723228e-05,-4.091528191537453e-05,-1.143343237926482,0.6463122666783717
59610.33649247543,-0.5690051922574639,4.360908373804975,18.26348171695562,19.647282082972115,17.539765475792898,0.0001174031363731,0.9998078982374856,0.9996294177308144,1.2379821549881272e-05,-4.0901778415421144e-05,-1.1430725030670896,0.64597209649621
59610.35622910961,-0.5690051922574639,4.360908373804975,18.26263546587007,19.64565673282791,17.539250838206826,0.00011774249926,0.9998079681395404,0.9996295863574844,1.2383419875433902e-05,-4.086961201261673e-05,-1.1424240509074175,0.645154130105653
59610.36257786168,-0.5690051922574639,4.360908373804975,18.26236221047277,19.645151242330417,17.539089223122083,0.0001178424985619,0.9998079908083924,0.9996296409998818,1.2384664415608588e-05,-4.085930348085979e-05,-1.1422151855714535,0.6448897131330399
59610.53374377923,-0.5690051922574639,4.360908373804975,18.25401569153644,19.635035904082685,17.536188476470837,0.0001189638004131,0.9998086314121832,0.99963117795543,1.2432978584865082e-05,-4.0588860293496155e-05,-1.1365554646092917,0.6375589229549545
59610.54158967306,-0.5690051922574639,4.360908373804975,18.253565514807445,19.634680988878817,17.536099594501458,0.0001189470430175,0.9998086619555672,0.99963125093854,1.2435822899929556e-05,-4.057682725751182e-05,-1.136295666131529,0.637215137758648
59610.54982565031,-0.5690051922574639,4.360908373804975,18.253084949970084,19.63431066745466,17.536005908737714,0.0001189234667972,0.9998086941114576,0.9996313277494688,1.243886299929603e-05,-4.056423193224304e-05,-1.136023007010625,0.6368536790875665
59621.13356556886,-0.7283742879517376,1.9094097206797784,18.201219321140044,19.561822313203898,17.446773013351525,9.661023823951056e-05,0.9998119694734215,0.9996383422457936,1.2103705699870994e-05,-4.260872647535814e-05,-1.137856788599952,0.6257124598759621
59621.15229166007,-0.7283742879517376,1.9094097206797784,18.19966310110827,19.560270111679493,17.446378758704345,9.646687648362996e-05,0.9998120754519418,0.999638527289264,1.2098506682622774e-05,-4.260438220645202e-05,-1.1370543265883837,0.6247713822227822
59621.23451826586,-0.7283742879517376,1.9094097206797784,18.192977095701032,19.553263350088645,17.44449713635066,9.566296743774804e-05,0.9998125368714512,0.9996393613901216,1.20770183333788e-05,-4.256081456920928e-05,-1.1334433884803556,0.6205363974246093
59621.24078314126,-0.7283742879517376,1.9094097206797784,18.19248359294155,19.552723584476706,17.444340574055072,9.558957570435432e-05,0.9998125717251064,0.999639426522626,1.2075461164307947e-05,-4.2555718958596937e-05,-1.1331622165282054,0.6202065052032807
59622.47397100094,-0.7283742879517376,1.9094097206797784,18.096386708519,19.455820633729505,17.41549766829126,7.163836465902218e-05,0.9998185336516672,0.9996534152500256,1.1788576481013287e-05,-3.8673110397449904e-05,-1.0772830164955909,0.5488034416312096
59622.48478557763,-0.7283742879517376,1.9094097206797784,18.095960214428523,19.455681661733234,17.4153235613769,7.171858035649639e-05,0.9998185850193132,0.999653482467604,1.1785760687664729e-05,-3.866984818761286e-05,-1.0770109080033414,0.5483734395471226
59623.0946174901,-0.7283742879517376,1.9094097206797784,18.065779236527284,19.452165321116492,17.405289012569796,7.603170703966631e-05,0.999821224905102,0.9996571524647678,1.1599163053079163e-05,-3.878811276937251e-05,-1.061735255547171,0.5280715219613732
59623.14519084049,-0.7283742879517376,1.9094097206797784,18.063501736783618,19.45077806317657,17.404308550025522,7.586002303339066e-05,0.9998214104483932,0.999657534821658,1.1580201449011263e-05,-3.877324755524275e-05,-1.0601317211934218,0.5265309068951037
59623.15787966228,-0.7283742879517376,1.9094097206797784,18.06293831317276,19.450409162559,17.40404885904225,7.579894246953893e-05,0.9998214563296628,0.9996576334282224,1.1575314502276374e-05,-3.87684534906101e-05,-1.059717807018089,0.5261442560876856
59623.1915071575,-0.7283742879517376,1.9094097206797784,18.061481978310137,19.449414319640766,17.40334912360687,7.560282355179257e-05,0.999821576776442,0.999657899750504,1.1562092863493046e-05,-3.875378746676949e-05,-1.0585988721892832,0.5251187893775282
59623.19692276455,-0.7283742879517376,1.9094097206797784,18.0612539847875,19.44925345323521,17.403235962104187,7.556664014533911e-05,0.9998215960297676,0.9996579433057938,1.1559925458500457e-05,-3.875116689142036e-05,-1.0584157209901557,0.5249534948030655
59623.24674548289,-0.7283742879517376,1.9094097206797784,18.05927620518206,19.447802709125796,17.402213165652746,7.517501538317885e-05,0.9998217715331698,0.9996583523556212,1.1539458714977448e-05,-3.872386032678784e-05,-1.0566931573483962,0.523429998011881
59623.25559311127,-0.7283742879517376,1.9094097206797784,18.058952206637603,19.447555702664985,17.40203828108532,7.509454195027407e-05,0.99982180242762,0.9996584265285564,1.1535720567113946e-05,-3.871843101595921e-05,-1.0563802767358903,0.5231587977469822
59624.09077662737,-0.5739073269069195,1.7645318724078285,18.003205583998646,19.409365484312374,17.386925844107342,5.5660876926594246e-05,0.9998249682015162,0.9996667297566352,1.0971529853021686e-05,-3.783235340945498e-05,-1.0194317588862436,0.4944175352277444
59624.09631508269,-0.5739073269069195,1.7645318724078285,18.002761269198242,19.40884183324195,17.386796152675622,5.5478029356466375e-05,0.9998249932013312,0.9996667888780992,1.0966360420919616e-05,-3.782569008381133e-05,-1.0191515552341803,0.4941960399820794
59624.14653059573,-0.5739073269069195,1.7645318724078285,17.99877677738617,19.404008122480658,17.385509548119526,5.381039123433115e-05,0.9998252216678244,0.999667324988117,1.0919176654925007e-05,-3.776459697556894e-05,-1.016599658776857,0.4921683075955627
59624.15049416216,-0.5739073269069195,1.7645318724078285,17.99846671280621,19.403621105814754,17.385401039755845,5.367815008309367e-05,0.999825239829176,0.9996673672989328,1.0915432917032864e-05,-3.775971763837075e-05,-1.016397416121563,0.4920067735391589
59624.15445190027,-0.5739073269069195,1.7645318724078285,17.99815790279017,19.40323401417459,17.38529189414411,5.354603386998116e-05,0.9998252579811396,0.999667409545306,1.0911692498217596e-05,-3.7754836397744146e-05,-1.0161953589907202,0.491845262362481
59624.21341357964,-0.5739073269069195,1.7645318724078285,17.99367237190779,19.39741233645568,17.383601331322414,5.157227499179116e-05,0.999825530264031,0.9996680384562536,1.0855799105700792e-05,-3.768094299823372e-05,-1.0131729504958389,0.4894139466862008
59624.2192785871,-0.5739073269069195,1.7645318724078285,17.9932401492813,19.396829874845167,17.383429691497714,5.137566278547476e-05,0.999825557518716,0.9996681009454388,1.0850231375338744e-05,-3.7673461975041416e-05,-1.012871166569206,0.4891695487380609
59629.48011451206,-0.2564605213701723,1.8541636446609553,17.706885542448177,18.93571606966174,17.167272189693733,3.4632387574117903e-05,0.999839113962239,0.9997052212222306,8.418398440432016e-06,-2.612443690606596e-05,-0.7832892130766888,0.301558614015137
59629.49298033604,-0.2564605213701723,1.8541636446609553,17.704923253985466,18.93335717286683,17.165931667687076,3.461793862877012e-05,0.9998392091319592,0.9997055433162496,8.410389716678871e-06,-2.6053084671128144e-05,-0.781372675505457,0.3004689678194813
59630.45781183766,-0.2409291230142115,3.138796603469729,17.521866094919258,18.72323874363265,17.065762726153793,1.1437420796576256e-05,0.9998471739928276,0.9997305712893968,7.19761691341372e-06,-1.8421889392776764e-05,-0.6105172255364472,0.2033479014844132
59630.4617011106,-0.2409291230142115,3.138796603469729,17.521112165466302,18.722459370425614,17.06540577958958,1.12567702221241e-05,0.9998472074076524,0.999730666752782,7.189882678779112e-06,-1.8384460187507667e-05,-0.6097701091973774,0.2029330426931791
59630.4773423611,-0.2409291230142115,3.138796603469729,17.51806693597357,18.719334195721157,17.063976551325318,1.0527643698819385e-05,0.9998473417322654,0.999731049762564,7.158626416656416e-06,-1.8233805001036045e-05,-0.6067663830372638,0.2012670303593267
59631.46762131262,-0.2409291230142115,3.138796603469729,17.34809095820482,18.54528769293722,16.97413235140449,-2.676528647450033e-05,0.999855165164962,0.9997512550507583,5.047019531184424e-06,-9.712659703459318e-06,-0.4377808657770333,0.1173010304214692
59650.44926947377,0.1030178982764482,2.554927358962211,16.949402235696304,18.38724611640118,16.467069267232688,-9.92367052534203e-06,0.999961643135326,0.9999137626738022,2.924264240368294e-06,-1.6775217418966437e-06,-0.1101656875703042,0.025532750411595
59650.45660359325,0.1030178982764482,2.554927358962211,16.949727441145352,18.387675696362905,16.46700399662342,-9.851892655247957e-06,0.9999616297623136,0.999913745931417,2.9284904030944455e-06,-1.692612700710586e-06,-0.1102793611083141,0.0257759096285162
59651.44411418765,0.1643363349139691,2.164871055658437,16.940712476253836,18.36098848329892,16.457896421353908,-5.006446464181469e-07,0.9999606276568884,0.9999131637686112,3.265092538062473e-06,-3.098740526834112e-06,-0.1176102399165698,0.0458258992333985
59651.44968160546,0.1643363349139691,2.164871055658437,16.940541291422573,18.36059069157279,16.457814525408246,-4.468708774821785e-07,0.999960628996654,0.9999131733477185,3.2651169466701743e-06,-3.1022624908650515e-06,-0.1175962787216749,0.0458490762915463
59656.54254596017,0.2689591906964779,1.7164338951146392,16.72017849969957,18.136977425344053,16.363660896447886,-1.0985491370771738e-05,0.999974601556035,0.9999453246072982,1.5516862445579922e-06,1.0955380287283867e-06,-0.0211580289563573,-0.0652592074871924
59657.51303285254,0.7698436016216874,1.360110802895466,16.68856701703097,18.09999611531036,16.34882300844324,-2.4070457444283636e-05,0.9999764242323496,0.9999501259226432,1.6711536001869652e-06,1.2865795095255416e-06,-0.0087571661480116,-0.0638821741487749
59657.52385097865,0.7698436016216874,1.360110802895466,16.688174810102726,18.099795547186737,16.348674690572512,-2.414943472455256e-05,0.9999764476908668,0.9999501837198176,1.6689017586415405e-06,1.291265279120093e-06,-0.0085786572822897,-0.0638782168032355
59658.2802445461,0.7698436016216874,1.360110802895466,16.65485586878785,18.06201006492144,16.335393656139345,-3.1126378190937375e-05,0.9999781671186604,0.9999540388326016,1.4148200422759433e-06,1.7816366713098787e-06,0.0010565235367589,-0.0641510562293482
59662.43770578376,0.5757120689377189,1.155462330444092,16.68165162042748,18.137158343101227,16.314303204520407,-3.851372777224715e-05,0.9999790011224462,0.9999531341487038,1.2453563062658776e-06,-1.9965753592648562e-07,-0.0313136523885732,-0.0198032871897042
59662.44379674279,0.5757120689377189,1.155462330444092,16.681482596040063,18.136851959038975,16.314245034157235,-3.849122589137368e-05,0.9999790091966494,0.9999531611031972,1.244916547151598e-06,-2.006391025126697e-07,-0.0312465426081396,-0.0198061805279434
59662.44892775611,0.5757120689377189,1.155462330444092,16.681337018089565,18.13659408589346,16.314196725662867,-3.847237471616734e-05,0.9999790160600468,0.9999531839874896,1.244537464042177e-06,-2.0143335875925148e-07,-0.0311894380703943,-0.0198090638765069
59665.32860669474,0.6075760798994452,1.3050273320929648,16.52552157392468,17.96834448119124,16.316537879697638,-3.588408455715703e-05,0.9999868315288072,0.999975979872212,4.50262740521776e-07,1.5424487152981364e-06,0.027509588065941,-0.0446819058855766
59665.331947185,0.6075760798994452,1.3050273320929648,16.525373038840073,17.96816907564678,16.316534770707985,-3.588271647968608e-05,0.9999868398281768,0.999976000853308,4.493913545639039e-07,1.544273793385686e-06,0.0275484194005479,-0.0446934085121812
59665.45726575116,0.6075760798994452,1.3050273320929648,16.519895409781743,17.962808699871534,16.316481060187638,-3.582697536294461e-05,0.9999871445228572,0.999976762435109,4.175534018922922e-07,1.6096078231444423e-06,0.0289007325094335,-0.0450550755153129
59665.46401298208,0.6075760798994452,1.3050273320929648,16.51959494168877,17.962578351422202,16.316475430976624,-3.582373878508911e-05,0.9999871605637078,0.9999768020449225,4.1588610107977954e-07,1.612953765819274e-06,0.0289678446564478,-0.045070742876329
59665.48204060191,0.6075760798994452,1.3050273320929648,16.518786346063166,17.9619767962713,16.316455028664798,-3.5814977948062245e-05,0.9999872032421234,0.9999769071868756,4.114546893088159e-07,1.6218084259436267e-06,0.0291443446456831,-0.0451107274848005
59665.48421504068,0.6075760798994452,1.3050273320929648,16.518688219103048,17.961905246288843,16.31645196534514,-3.581391019603754e-05,0.9999872083721624,0.9999769198011156,4.109224821325073e-07,1.622868082991305e-06,0.0291653575344205,-0.0451153663141259
59671.51972450837,-0.1228235322050749,3.558540656649433,16.47514495637469,17.960121170518185,16.298083752869257,-3.9492820368800805e-05,0.9999936462306976,0.9999857705085052,4.367094671442873e-07,3.910541128448021e-07,-0.0044081315503097,-0.0068215718320375
59675.45118218365,0.042645962908864,3.2205527628878428,16.41093820278249,17.9000523316693,16.313789504006692,-1.899266060108325e-05,0.9999985556159652,0.999997114017442,-9.818271354672089e-08,1.0984243472205505e-06,0.0161860039517881,-0.0211228389715979
59675.46145115793,0.042645962908864,3.2205527628878428,16.41102613904673,17.900062705328804,16.313897498482195,-1.8873122400947797e-05,0.999998564915098,0.9999971320308751,-1.0195644570056653e-07,1.1015947893309398e-06,0.0161918004154399,-0.0211166308858403
59675.48078268275,0.042645962908864,3.2205527628878428,16.411207074586713,17.900113317683594,16.31409349008869,-1.865081215899268e-05,0.9999985821329694,0.9999971653533726,-1.0898617986811129e-07,1.1073166178306249e-06,0.0162009547389109,-0.0211039952879893
59675.48472061545,0.042645962908864,3.2205527628878428,16.411245833428847,17.900128671865794,16.314132203368004,-1.8605962630282617e-05,0.9999985855944484,0.999997172047608,-1.1040629048252269e-07,1.1084429489825824e-06,0.0162025397941929,-0.0211012705777963
59676.13250189443,0.042645962908864,3.2205527628878428,16.412284770933127,17.899874032230255,16.31765546299595,-1.3261664267507149e-05,0.9999989632294686,0.9999978825009428,-2.918838650528143e-07,1.136176560407206e-06,0.0153340387183221,-0.0200652729152641
59676.16889106096,0.042645962908864,3.2205527628878428,16.41309378793549,17.898705549839036,16.317556534303897,-1.3082783997354978e-05,0.999998974322813,0.9999979018538347,-2.991627124889388e-07,1.129847721890734e-06,0.0152283030432071,-0.019978873648343
59676.17578053323,0.042645962908864,3.2205527628878428,16.4132757617296,17.898498617151805,16.31753757565274,-1.3050387329442642e-05,0.9999989763161834,0.9999979053015708,-3.0050778520668874e-07,1.1285719309807237e-06,0.0152077183649327,-0.0199622558427061
59682.49637531815,1.0856282226741314,1.1268448645978082,16.389310457002278,17.93670743340771,16.36386781965697,-9.382920782006396e-05,0.9999999734749108,0.9999977182566062,-5.684560101616905e-08,2.8672426453617575e-06,0.0118725913254863,-0.0224533508410475
59682.50134434396,1.0856282226741314,1.1268448645978082,16.38946099430416,17.937234708762485,16.36394724035341,-9.364195993159628e-05,0.9999999709050608,0.9999977027782576,-5.9111090572221844e-08,2.859048424630233e-06,0.0118019094524761,-0.0223835258150862
59683.49858773614,1.029020864982158,1.1823898214799318,16.41147163007856,17.97475618708667,16.376213481729174,-7.841769229422556e-05,0.9999993114301764,0.9999956497502908,-3.462863796155345e-07,1.634847765642944e-06,0.0012317142789079,-0.0103718060216722
59683.50529217987,1.029020864982158,1.1823898214799318,16.411563329496733,17.975034302280257,16.37628738988801,-7.842950289069497e-05,0.9999993073125832,0.9999956456279264,-3.464755417040633e-07,1.63094908197197e-06,0.0011980983140923,-0.0103159527011587
59684.47407264316,1.029020864982158,1.1823898214799318,16.414025347573517,17.965996566669485,16.384315203831854,-5.576329814023721e-05,0.9999990335114464,0.9999957901340882,-1.274360725783172e-07,1.2757631657823787e-06,-0.0004454883843708,-0.0044289080034514
59684.48329838079,1.029020864982158,1.1823898214799318,16.41402941189994,17.966092754367985,16.384368395867668,-5.538872918883927e-05,0.9999990338770424,0.9999957967601534,-1.245353990028468e-07,1.2729012974435205e-06,-0.0004428140241203,-0.0043887856978422
59686.43086303701,1.0505025200545788,1.3483391216784943,16.404311017499747,17.962261976056336,16.39839922267608,-5.823032542925662e-05,0.999999587202258,0.9999986947600522,-2.105659527476484e-07,1.886234501447669e-07,-0.0008947677751185,0.0002966032072194
59686.44017850133,1.0505025200545788,1.3483391216784943,16.404250825273216,17.962158191739483,16.39839742613961,-5.7905503453409315e-05,0.9999995938377652,0.9999987124013072,-2.0551178183412077e-07,1.8197918431634354e-07,-0.0008889522900001,0.0003030321253041
59686.4476944637,1.0505025200545788,1.3483391216784943,16.404202082076733,17.962067572750257,16.398395730034593,-5.7642214756557686e-05,0.999999599219557,0.9999987266796512,-2.013907620481812e-07,1.7666398030406165e-07,-0.0008839916839096,0.0003078032282583
59686.46826735558,1.0505025200545788,1.3483391216784943,16.40406860509246,17.96179921373758,16.398392704867,-5.691686304958661e-05,0.9999996140773264,0.9999987659737134,-1.8992000834865377e-07,1.6233231054351212e-07,-0.0008691626662407,0.0003189072664922
59686.47065255903,1.0505025200545788,1.3483391216784943,16.40405318324571,17.96176703448804,16.398392719250296,-5.683239121362205e-05,0.9999996158117858,0.9999987705498784,-1.885725528908239e-07,1.6069199897066668e-07,-0.0008673230204654,0.0003200050518365
59687.44285011964,1.0505025200545788,1.3483391216784943,16.394499036578143,17.954887201406187,16.409364078968814,-4.6340214433929374e-05,1.0000004679048395,1.000001172081809,3.908634517991535e-07,1.602921448073684e-07,0.0027759205384176,-0.0042281992480305
59687.45119519016,1.0505025200545788,1.3483391216784943,16.39440355672994,17.954829751652337,16.40946391876609,-4.651989566444523e-05,1.0000004763504553,1.0000011970425646,3.942083847507947e-07,1.6611948714977597e-07,0.0028328997156459,-0.0043067636228218
59687.49152041913,1.0505025200545788,1.3483391216784943,16.393923139345553,17.954570645570854,16.409939756035865,-4.742161038766568e-05,1.0000005174958824,1.000001318190106,4.096159983078442e-07,1.9509567358802477e-07,0.0031131010936814,-0.0046906244992994
59687.49653316349,1.0505025200545788,1.3483391216784943,16.39385907631785,17.954535583376266,16.409997529105905,-4.7537298955359826e-05,1.0000005226498525,1.0000013333073523,4.114417306163083e-07,1.987876433313293e-07,0.0031484851206354,-0.0047387901885534
59688.48118880416,1.039473675424233,1.4498760566162283,16.369744766991595,17.913505383258148,16.415877410252403,-6.679495911867756e-05,1.0000017296201744,1.0000042742213462,2.76137038693984e-07,9.834342418693444e-07,0.0116210646609724,-0.0133461991560818
59688.49118895252,1.039473675424233,1.4498760566162283,16.36958098757488,17.913629947477116,16.416015923547462,-6.687213088724541e-05,1.0000017435921256,1.00000430233337,2.7020586574406796e-07,9.9026331408811e-07,0.0117149300605706,-0.0134114005974896
59690.45443808962,0.812905021943152,1.9861867757825575,16.333913434063568,17.877890161196376,16.42649934525818,-6.006802755162696e-05,1.0000042411483636,1.0000089019328144,-3.613851293571577e-07,1.605336150781169e-06,0.0252613730731027,-0.0182210703896236
59690.46244406149,0.812905021943152,1.9861867757825575,16.33384745676464,17.87769763670242,16.42649216030613,-6.003070665068715e-05,1.0000042482139586,1.000008916232105,-3.57536067487173e-07,1.6050322815863255e-06,0.0252818637285733,-0.0182152116744654
59690.47143038366,0.812905021943152,1.9861867757825575,16.333779075128,17.87750430253888,16.426490229648422,-5.9989172501521474e-05,1.0000042561074751,1.0000089322220995,-3.531770239589913e-07,1.6046797035342862e-06,0.0253045583774431,-0.0182085043086774
59691.40920495345,0.7977221515029669,2.071724662496901,16.328896920907898,17.883082426009683,16.43376564048647,-5.8045269659307664e-05,1.0000048774796575,1.0000101921383244,1.3085323164767657e-07,1.568474319377651e-06,0.026363646962209,-0.0171193712842076
59691.41930974994,0.7977221515029669,2.071724662496901,16.32877313577065,17.882825686803866,16.433809442038076,-5.805060942223182e-05,1.000004882133038,1.0000102011322556,1.3532724526299086e-07,1.568437818531302e-06,0.0263638443419233,-0.0171055234450248
59691.4793615164,0.7977221515029669,2.071724662496901,16.328015511819384,17.881167430874196,16.433843050680395,-5.809300923281683e-05,1.000004908949094,1.00001025266334,1.615093430719889e-07,1.5683898619036474e-06,0.026360614890826,-0.0170225095992291
59691.48373415248,0.7977221515029669,2.071724662496901,16.327960182648408,17.88103816772397,16.433831825247122,-5.809680393939179e-05,1.000004910845912,1.0000102562879312,1.6338869918978448e-07,1.5683975540277491e-06,0.0263600869931228,-0.0170164171355529
59701.43069885988,0.3484019711613655,1.3935587312821964,16.36335119071859,17.925186282454717,16.469765259533343,-4.28444313379575e-05,1.0000032286795677,1.000006314317241,-2.5377318018921665e-07,1.763256905251347e-07,-0.0011562598966358,0.0076677689236503
59701.4382513627,0.3484019711613655,1.3935587312821964,16.36338241748448,17.925308016568916,16.46981017917187,-4.267865008383508e-05,1.000003232542163,1.000006324729216,-2.540489151154418e-07,1.71476130550258e-07,-0.0011436960081201,0.0076826487872049
59701.44559422291,0.3484019711613655,1.3935587312821964,16.36341465396304,17.925438595963875,16.4698600756047,-4.251899349423825e-05,1.000003236302894,1.0000063348486177,-2.543127698180686e-07,1.6678828213050161e-07,-0.0011314768773015,0.0076968817425861
59706.15724618934,0.948941175825894,2.592459443116532,16.335108512430402,17.892861887460672,16.482528412465374,-5.5816279853844155e-05,1.00000506978556,1.0000109016622571,-4.560514760844745e-07,-3.01625602409155e-07,0.0022594202346988,-0.0009103030808337
59706.16382114577,0.948941175825894,2.592459443116532,16.335052591646733,17.892548084063073,16.48254251448151,-5.573676374102919e-05,1.0000050779362746,1.000010922509795,-4.557489447847454e-07,-2.9932673567996796e-07,0.0023130712592278,-0.0009682929197598
59709.43054339174,1.456741743022576,3.407568942285174,16.306873637064474,17.867156383576518,16.491571121876817,-5.597309983288491e-05,1.0000071690299586,1.0000143066422027,-5.938814129656886e-07,1.1998359917070734e-06,0.0123473635126004,-0.0123172095545643
59710.4187073373,1.0520356502383947,3.193168984149633,16.31531271641269,17.883590268631902,16.498312806967313,-4.939807357340314e-05,1.0000067545237568,1.0000130925141246,-2.812711692219887e-07,7.836389184272698e-07,0.0060124503477207,-0.0064963390673741
59710.47420022873,1.0520356502383947,3.193168984149633,16.315896540036622,17.883698558429202,16.49891221389115,-4.963287135232199e-05,1.0000067325251492,1.0000130022438076,-2.7293951057118293e-07,7.563478440309106e-07,0.0056564463190326,-0.0061309279322492
59712.43375886375,0.9795933030545712,3.493482036752421,16.345352004870932,17.93604956376943,16.51474021866917,-6.442425707264386e-05,1.0000055981094005,1.0000099289903748,-7.061001362581064e-08,-2.6417342724432724e-07,-0.0072555607656713,0.0121613962329421
59712.44234107484,0.9795933030545712,3.493482036752421,16.34552533825178,17.936420361802824,16.514859068961684,-6.441828095961226e-05,1.0000055927189528,1.0000099235236963,-6.937105798449205e-08,-2.680928979507189e-07,-0.0073016644478772,0.0122442680039672
59712.44776038337,0.9795933030545712,3.493482036752421,16.34563244506149,17.936655087628324,16.51493325629025,-6.441399805234286e-05,1.000005589351742,1.0000099201724844,-6.859827274241351e-08,-2.705576439650673e-07,-0.0073304926779838,0.0122961479904342
59712.47294748267,0.9795933030545712,3.493482036752421,16.346105149542957,17.937743747446547,16.515267514320346,-6.438892551331529e-05,1.000005574088364,1.0000099056400378,-6.510874982024662e-08,-2.8190657473981253e-07,-0.0074615051873116,0.0125325323862129
59712.47542756218,0.9795933030545712,3.493482036752421,16.346149367095265,17.93785012715114,16.515299355186464,-6.43859972885216e-05,1.0000055726208776,1.0000099043033406,-6.47746118506076e-08,-2.830144152970123e-07,-0.0074741348097522,0.0125553744252953
59713.36876858868,0.9388513043522836,3.419118274432398,16.341319113207962,17.916959003448586,16.521445410269283,-5.842015992053291e-05,1.0000057131144533,1.000010864102673,-1.388461209751785e-07,-5.196714160665377e-07,-0.0073049040371955,0.0129158460729669
59713.37712604675,0.9388513043522836,3.419118274432398,16.341260224657653,17.916696373696055,16.52145315651898,-5.8328331440376495e-05,1.0000057212160514,1.0000108871798563,-1.413625708780441e-07,-5.20065106880371e-07,-0.0072541556931822,0.012844304400996
59715.41201957633,0.8662928242702037,3.4481912915541844,16.27148289483836,17.80462936603633,16.50962273696325,-4.306616896028952e-05,1.0000095259127162,1.0000212755416118,-6.135945595978399e-07,6.230585190932507e-07,0.0259941089774971,-0.0105560484499573
59715.42063029359,0.8662928242702037,3.4481912915541844,16.271229769527366,17.804579229409406,16.509585797554827,-4.309421754020479e-05,1.0000095441098156,1.000021328968547,-6.128992192446384e-07,6.323593728068115e-07,0.0261909638586571,-0.0105938836608023
59715.46941545564,0.8662928242702037,3.4481912915541844,16.269683075667494,17.804471411929622,16.509405387955805,-4.326842078422362e-05,1.000009646888651,1.000021630877587,-6.089599453236987e-07,6.849105999398297e-07,0.0273042954740385,-0.010797220428579
59716.42346829428,0.8826628823298961,3.1543762844521286,16.23937017180175,17.77873616839647,16.507723968722974,-5.052470030675681e-05,1.000011496831326,1.0000268662550436,-6.932713803101621e-07,1.4469269523168412e-06,0.0460134029598207,-0.0126842480789775
59716.43414522408,0.8826628823298961,3.1543762844521286,16.23916495457175,17.77895572912011,16.50775137993745,-5.0636343370411614e-05,1.000011515709354,1.000026915714522,-6.964819429932814e-07,1.4517421362237317e-06,0.0461756940075503,-0.0126940413730583
59716.46248040145,0.8826628823298961,3.1543762844521286,16.238571148836137,17.779563026152722,16.507789271110358,-5.0935135246857976e-05,1.0000115656489492,1.000027046037313,-7.051760129071673e-07,1.4641866547785586e-06,0.0466010654823206,-0.0127192732214362
59716.46639580946,0.8826628823298961,3.1543762844521286,16.238483889167508,17.779648140366156,16.507791499275108,-5.097670589794291e-05,1.0000115725316328,1.0000270639391704,-7.063966967177854e-07,1.4658685957848113e-06,0.0466592358120576,-0.0127226744565776
59718.46672881483,0.9627776220440863,5.637689559711823,16.190059578320515,17.741537393335168,16.50875612230891,-7.634423028264048e-05,1.0000148405459428,1.000033608226424,-1.1928875253455024e-06,1.8934910734082632e-06,0.0575599615548714,-0.0134924302008237
59718.47167827142,0.9627776220440863,5.637689559711823,16.19001117694074,17.74164338533353,16.508774497780728,-7.640472405162482e-05,1.0000148480847797,1.000033618686374,-1.1924449589203018e-06,1.8947437560175784e-06,0.0575423342744079,-0.0134927017657565
59720.36128015066,0.9709165329113604,6.261635442966231,16.19692109159158,17.7834449201532,16.528183041914588,-8.838564168767819e-05,1.0000156175824566,1.000032843544093,-9.69117821079716e-07,1.6709332462016742e-06,0.0383937867220275,-0.0040912285451307
59720.37019468351,0.9709165329113604,6.261635442966231,16.19722940211697,17.784026246143387,16.52837833951131,-8.837050065077656e-05,1.0000156080282931,1.0000328134156833,-9.693507331718135e-07,1.664788554555479e-06,0.0382601059306502,-0.0039853551922509
59722.46289197792,1.453881461638957,8.848677231454037,16.251161597499024,17.854731095187006,16.56459753461293,-7.035583097355738e-05,1.0000129013950778,1.0000256931443332,-8.421646571194193e-07,4.088252798095874e-07,0.0125872436582741,0.0246591022971981
59737.30547973613,1.5881585669703782,7.776769258006736,16.194632613482764,17.760830114041582,16.674653699522885,-7.342009697165809e-05,1.0000162368104548,1.0000352056430075,-1.5755383763498228e-06,-5.49411231330031e-07,0.0129343925676093,0.0099906635676037
59738.44645422073,1.348017547512427,7.1428775593760685,16.17484113863446,17.743038353234695,16.677922269788265,-9.854040506093454e-05,1.0000175737441404,1.000037968148112,-1.4655427909081197e-06,-2.021650972734623e-07,0.0184602422130315,0.0030600993820075
59738.44887519136,1.348017547512427,7.1428775593760685,16.17479584447564,17.743027013077146,16.67790704684835,-9.856513325639358e-05,1.0000175765596542,1.0000379743339431,-1.465271575185556e-06,-2.0171656369286597e-07,0.0184734016973241,0.0030475068513954
59743.44065887935,0.8738182149827483,6.240757311364751,16.182961163423993,17.782526078752458,16.753522279310115,-9.312857760718744e-05,1.0000179646509395,1.0000372506580906,-1.2247020765562156e-06,-5.110583861749182e-07,0.0088544143411555,0.008072244401483
59743.4454967472,0.8738182149827483,6.240757311364751,16.182968730289424,17.782465935513454,16.753614472562518,-9.315804023063132e-05,1.0000179643776104,1.000037251249306,-1.2246627328271643e-06,-5.111339041734867e-07,0.0088457735709422,0.0080721046194584
59756.39028505757,-0.0486638019792734,2.9463058887411964,16.182467613118114,17.765093499158137,16.897846270435405,-8.472113928001807e-05,1.0000179264790752,1.0000368960348065,-1.4804790416103363e-06,-1.0026988776288347e-06,-0.004920521626479,0.0115383025093188
59756.39555281542,-0.0486638019792734,2.9463058887411964,16.18243273875343,17.76515329081707,16.897882348531496,-8.471255892114272e-05,1.000017928668674,1.0000368991473074,-1.4795976180878672e-06,-1.0031548674208592e-06,-0.0049225375687931,0.0115268804824143
59853.1237100764,0.5028259234968573,0.7946729937793044,16.66545372982581,18.115511981665865,17.813643456438648,-4.433703402601198e-05,0.9999800406246908,0.9999520350119596,-2.448808380793242e-06,-1.5545702623729568e-05,-0.9819225072111888,0.7321803401878981
59853.12552769644,0.5028259234968573,0.7946729937793044,16.66546949588103,18.115489755103106,17.813651093784948,-4.4287725560124946e-05,0.999980040408224,0.9999520340124444,-2.4488327674683174e-06,-1.5546024587520886e-05,-0.981925646137478,0.7321809823010204
59854.13640675216,0.5028259234968573,0.7946729937793044,16.66876701418731,18.115570917671796,17.81416068227494,-3.915642073180787e-05,0.999979996252667,0.999951495490692,-2.3408635169723342e-06,-1.563833123501465e-05,-0.9843231399659054,0.7335179069497079
59854.13869280709,0.5028259234968573,0.7946729937793044,16.6687681032226,18.11553830543037,17.814159303256083,-3.9193208813258225e-05,0.9999799963399172,0.9999514945174132,-2.34040217309269e-06,-1.5638232167287045e-05,-0.9843286634171498,0.7335219500271281
59856.1492463429,0.4639745354652405,0.7661889012404177,16.688295697468277,18.177755045940888,17.815726024660954,-3.11689749032598e-05,0.99997916008068,0.9999493041754212,-2.1118293112969693e-06,-1.555857053483213e-05,-0.995433959259636,0.7394292815079266
59856.15794518472,0.4639745354652405,0.7661889012404177,16.68860691281257,18.17883167367891,17.81574876747497,-3.110782446359823e-05,0.9999791491448616,0.99994926921216,-2.1092739409306433e-06,-1.5563862389979063e-05,-0.995616344186272,0.739537739241926
59858.36089877994,0.2826951704919339,0.6184320085688041,16.75626133711383,18.26425682392396,17.826875792717793,-3.7888919767114624e-05,0.9999757259451226,0.9999389917363146,-1.3961835463837583e-06,-1.7876508200482327e-05,-1.0566478628943805,0.776973733959786
59858.37201564807,0.2826951704919339,0.6184320085688041,16.756587549375897,18.264783638344333,17.826982787749348,-3.7988910969565335e-05,0.9999757110010384,0.9999389592667804,-1.3948224841023743e-06,-1.7888150160784284e-05,-1.0569043016299042,0.7771316409974902
59858.43083824633,0.2826951704919339,0.6184320085688041,16.758470942251634,18.26787219089846,17.827434153767346,-3.851785066505689e-05,0.9999756326161112,0.999938791361202,-1.3881018942844917e-06,-1.79493175278227e-05,-1.058245319109815,0.7779565024555029
59858.43958628816,0.2826951704919339,0.6184320085688041,16.758767076475394,18.268363114440717,17.827483647122225,-3.859641934977852e-05,0.999975621055245,0.9999387669309392,-1.3871701050496462e-06,-1.795835231965525e-05,-1.0584425226266807,0.7780776647888096
59858.44974748281,0.2826951704919339,0.6184320085688041,16.75911400395461,18.268939730951217,17.827535129095725,-3.8687625352345574e-05,0.9999756076574072,0.9999387387235292,-1.3861093332177095e-06,-1.796882655597883e-05,-1.0586708728870329,0.7782179160421409
59858.45849592278,0.2826951704919339,0.6184320085688041,16.759414550115775,18.269440490290435,17.82757419764399,-3.876609627096288e-05,0.9999755961483998,0.9999387145817252,-1.3852144465546556e-06,-1.7977827302796413e-05,-1.0588668687380596,0.7783382534741011
59858.4667557935,0.2826951704919339,0.6184320085688041,16.759699309002922,18.26991595423887,17.827606550922642,-3.884013264990323e-05,0.9999755853040668,0.9999386919086478,-1.3843850442711109e-06,-1.798631080209118e-05,-1.0590514084531932,0.7784515207191871
59858.47293218929,0.2826951704919339,0.6184320085688041,16.75991256057629,18.27027264442362,17.827627828082175,-3.889545760740142e-05,0.9999755772089288,0.999938675030232,-1.3837746293276924e-06,-1.7992645174969594e-05,-1.0591890779765247,0.7785359963901495
59858.48286162147,0.2826951704919339,0.6184320085688041,16.760255378550614,18.270847138077244,17.82765673366016,-3.8984328751916496e-05,0.9999755642194148,0.9999386480296948,-1.3828107176635723e-06,-1.80028120282637e-05,-1.0594098282811306,0.7786714086005737
59858.48850133564,0.2826951704919339,0.6184320085688041,16.76044979578397,18.271173526511667,17.827670206073016,-3.903476340049363e-05,0.9999755568550248,0.9999386327666492,-1.3822727389742184e-06,-1.8008577520402087e-05,-1.059534897373286,0.778748104351265
59858.49461309461,0.2826951704919339,0.6184320085688041,16.760660008011435,18.27152690087673,17.827682368270647,-3.9089382317718606e-05,0.9999755488851028,0.9999386162848912,-1.3816974564205903e-06,-1.8014818175641035e-05,-1.05967018075941,0.778831043949362
59858.50459771535,0.2826951704919339,0.6184320085688041,16.761001829193468,18.27210254680029,17.827696717890262,-3.9178523183195135e-05,0.9999755358889832,0.9999385894891698,-1.3807748099039463e-06,-1.8024996816936305e-05,-1.0598906250247642,0.7789661489893712
59858.51267594477,0.2826951704919339,0.6184320085688041,16.761276402423327,18.272565866063367,17.827703251654775,-3.925055804110295e-05,0.9999755253959732,0.9999385679262368,-1.3800438127241518e-06,-1.8033217018781677e-05,-1.0600684703517762,0.7790751046024913
59862.35346582327,-0.1509096883237361,0.497051878326675,16.84181532006462,18.35423883773678,17.829453893611205,-4.120869316971426e-06,0.9999712707343807,0.9999265599034768,-1.55984403099717e-06,-2.1420701124158007e-05,-1.140371272646725,0.8233621495678877
59862.35974156763,-0.1509096883237361,0.497051878326675,16.84202453521292,18.35450969753203,17.829427388571965,-4.004499720629864e-06,0.9999712663431936,0.9999265455193148,-1.5606350501330289e-06,-2.142773315144825e-05,-1.1405186387757378,0.8234546753490763
59862.38935755019,-0.1509096883237361,0.497051878326675,16.843004098318158,18.355873995257372,17.82930277731591,-3.4781528399863188e-06,0.9999712456238092,0.9999264784390556,-1.5641546454359455e-06,-2.146080831676461e-05,-1.1412101955659255,0.8238889848899072
59862.39571321126,-0.1509096883237361,0.497051878326675,16.84321163095121,18.35618587677498,17.829277330928242,-3.3702700173649396e-06,0.9999712411763616,0.99992646421403,-1.5648621433363767e-06,-2.1467880664034413e-05,-1.1413577361266194,0.8239816562105681
59862.40136957492,-0.1509096883237361,0.497051878326675,16.84339523368374,18.356469290709807,17.829255419157626,-3.2758131950223296e-06,0.9999712372174556,0.9999264516043764,-1.5654770200208065e-06,-2.147416663301977e-05,-1.1414887747944324,0.8240639637095044
59862.40409197126,-0.1509096883237361,0.497051878326675,16.84348319808161,18.35660768093708,17.829245161327137,-3.2308794297961268e-06,0.9999712353117154,0.999926445552184,-1.5657679306394928e-06,-2.1477189224402763e-05,-1.1415517521439502,0.8241035208434392
59862.40760038407,-0.1509096883237361,0.497051878326675,16.843596145956155,18.35678794433384,17.829232250225136,-3.173482851128412e-06,0.999971232855386,0.999926437768654,-1.5661379627191322e-06,-2.148108173549743e-05,-1.141632824040423,0.8241544432500777
59863.36387877879,-0.1509096883237361,0.497051878326675,16.85808244061017,18.359827956483567,17.830613903270727,-1.7778014104824782e-05,0.9999704652454574,0.9999248983109624,-1.3453173780453535e-06,-2.2279562569392524e-05,-1.1575465128576574,0.833520556092028
59863.36920027482,-0.1509096883237361,0.497051878326675,16.858166077021394,18.359777497898207,17.83061244246584,-1.7986182222827715e-05,0.9999704610013224,0.9999248932113222,-1.3425021636595703e-06,-2.22823144227556e-05,-1.157596447943413,0.8335452850332259
59863.38453919716,-0.1509096883237361,0.497051878326675,16.858406677694525,18.359651672571108,17.830600649786753,-1.8586622873611983e-05,0.9999704488606976,0.9999248787797544,-1.3343479845107313e-06,-2.2290158731297537e-05,-1.1577382451839993,0.8336152558016927
59863.38791969412,-0.1509096883237361,0.497051878326675,16.858459503541194,18.35962818762906,17.83059672013515,-1.8718990356847456e-05,0.999970446204128,0.9999248756530278,-1.3325433778706282e-06,-2.2291870115469338e-05,-1.1577690704645824,0.8336304176542995
59863.39530776055,-0.1509096883237361,0.497051878326675,16.85857456136284,18.359582646221806,17.83058670913559,-1.9008268365126103e-05,0.9999704404228844,0.9999248688876462,-1.328590422977397e-06,-2.229558863821527e-05,-1.1578359073871212,0.8336632320492938
59863.39993129093,-0.1509096883237361,0.497051878326675,16.858646232953436,18.3595583682244,17.830579553977834,-1.91892698951574e-05,0.999970436822443,0.999924864701491,-1.3261105415829631e-06,-2.2297900650343076e-05,-1.1578773646199767,0.8336835444867696
59863.40457755356,-0.1509096883237361,0.497051878326675,16.858717949684888,18.359537399967696,17.830571759724663,-1.9371116423051173e-05,0.9999704332181344,0.9999248605318886,-1.3236139171969065e-06,-2.2300212394854827e-05,-1.1579187396324269,0.8337037849570597
59863.407552983,-0.1509096883237361,0.497051878326675,16.858763695714405,18.35952583744081,17.830566483820373,-1.9487537965680844e-05,0.9999704309173438,0.9999248578813184,-1.3220127669319096e-06,-2.230168671424875e-05,-1.1579450855972409,0.833716656790959
59863.41214069515,-0.1509096883237361,0.497051878326675,16.858833924313835,18.359510954921216,17.830557964791975,-1.966698410512657e-05,0.9999704273812712,0.9999248538245872,-1.319540538039694e-06,-2.230395061329498e-05,-1.1579854781676286,0.8337363664508969
59864.44521977942,-0.2377573288977145,0.4920837441694887,16.857283825109892,18.333477164285345,17.831787822199697,-3.166484076180309e-05,0.9999702985467231,0.9999250488495868,-8.869738025501566e-07,-2.261213589838409e-05,-1.1613620210684663,0.8355808240678093
59864.45234278021,-0.2377573288977145,0.4920837441694887,16.857303519087363,18.333708756260013,17.83160662214246,-3.1496937429799006e-05,0.999970302685948,0.999925057779959,-8.858009070359744e-07,-2.2613303314116684e-05,-1.1613538970685169,0.8355798924898824
59864.47272484566,-0.2377573288977145,0.4920837441694887,16.85735528690785,18.334408206220125,17.831044243986494,-3.100550314642341e-05,0.9999703147774284,0.9999250837787396,-8.825936557661505e-07,-2.2616589942443795e-05,-1.161328771340457,0.8355758605884955
59864.47661778053,-0.2377573288977145,0.4920837441694887,16.85736422578926,18.334546411995632,17.830931409923988,-3.090985112798894e-05,0.9999703171275852,0.999925088818592,-8.820061225659383e-07,-2.261720866588953e-05,-1.161323657808503,0.8355748572539416
59864.48202674545,-0.2377573288977145,0.4920837441694887,16.8573760522141,18.33474009728924,17.830772743497914,-3.0776028575287486e-05,0.9999703204141456,0.9999250958601468,-8.812030909795433e-07,-2.261806357134843e-05,-1.1613163865524578,0.8355733375226231
59864.48683117652,-0.2377573288977145,0.4920837441694887,16.857385937004185,18.33491338249369,17.830630427057947,-3.065627958508845e-05,0.9999703233538086,0.9999251021525578,-8.80502773124555e-07,-2.2618818292809204e-05,-1.1613097662484737,0.8355718643978018
59864.49595372358,-0.2377573288977145,0.4920837441694887,16.857402955632423,18.335244329628168,17.830358254415472,-3.0426668643768185e-05,0.9999703289876476,0.9999251141977356,-8.792065398365325e-07,-2.262023939237281e-05,-1.1612967788877764,0.8355687457171413
59864.50523178642,-0.2377573288977145,0.4920837441694887,16.85741767768934,18.335581378588152,17.8300814669451,-3.019022567942833e-05,0.9999703347861886,0.999925126577806,-8.779331666855887e-07,-2.2621668747227597e-05,-1.1612830129357397,0.8355651378675002
59864.51259150699,-0.2377573288977145,0.4920837441694887,16.857427313697364,18.335847384109616,17.829864027573976,-3.000064442797621e-05,0.999970339434018,0.9999251364901444,-8.769552612874929e-07,-2.262279118013654e-05,-1.1612716959792773,0.8355619601297344
59864.51975004161,-0.2377573288977145,0.4920837441694887,16.85743480658854,18.336103647213996,17.829655978342046,-2.9814579172697096e-05,0.999970343994886,0.9999251462088558,-8.760313556105763e-07,-2.26238733186461e-05,-1.1612603530633716,0.8355585987252026
59864.52377082616,-0.2377573288977145,0.4920837441694887,16.85743815284634,18.336246070569423,17.829541167474886,-2.970936763131772e-05,0.9999703465736842,0.999925151700834,-8.755241959572621e-07,-2.2624476991976955e-05,-1.1612538376084716,0.8355565928683854
59865.43552416299,-0.2377573288977145,0.4920837441694887,16.848169247561078,18.31672886023366,17.82822322449132,-6.880171032449506e-06,0.9999710269162246,0.9999268029444308,-9.58747368955414e-07,-2.2697657631604632e-05,-1.1576684711986105,0.8323542854261317
59865.44281487844,-0.2377573288977145,0.4920837441694887,16.848119415684312,18.3167533884703,17.828147369190614,-6.76477292531883e-06,0.999971032128676,0.999926818129804,-9.607131929971888e-07,-2.2697758146940833e-05,-1.1576273636248589,0.8323069066127645
59865.4709593658,-0.2377573288977145,0.4920837441694887,16.847930912144896,18.316902666475823,17.827825150260413,-6.3305356936779054e-06,0.9999710521765368,0.9999268769098928,-9.684331079557035e-07,-2.269806675783597e-05,-1.1574674891610657,0.8321214924075294
59865.47681795504,-0.2377573288977145,0.4920837441694887,16.84789194857032,18.31694230834311,17.82775372396545,-6.242379703571077e-06,0.9999710563349076,0.9999268891765002,-9.700657138360652e-07,-2.269811504414223e-05,-1.1574339783256555,0.8320824016807947
59865.48268269345,-0.2377573288977145,0.4920837441694887,16.847852873867957,18.316984170361803,17.827681226355253,-6.154899648364477e-06,0.9999710604925098,0.9999269014662978,-9.717086791765712e-07,-2.2698157843889647e-05,-1.157400354442636,0.8320431018725475
59865.48698212695,-0.2377573288977145,0.4920837441694887,16.84782414137298,18.317016045164188,17.8276275744033,-6.091255774316269e-06,0.999971063537176,0.9999269104824046,-9.729185805061637e-07,-2.2698185693004588e-05,-1.157375655801497,0.8320141850964025
59865.49132542359,-0.2377573288977145,0.4920837441694887,16.847795008278023,18.317049109064772,17.82757304265538,-6.027380894654651e-06,0.9999710666100928,0.9999269195959832,-9.741454636939074e-07,-2.269821079018157e-05,-1.1573506634657882,0.831984882679084
59865.49726876568,-0.2377573288977145,0.4920837441694887,16.84775491390043,18.317095507253125,17.82749804490225,-5.9406551557196966e-06,0.9999710708104692,0.9999269320757808,-9.758318140956269e-07,-2.2698240178253745e-05,-1.1573163967765046,0.8319446386859944
59865.50094288834,-0.2377573288977145,0.4920837441694887,16.847729965896875,18.31712471692623,17.8274515552037,-5.887434693916145e-06,0.999971073404452,0.9999269397957244,-9.768785953456564e-07,-2.269825547642969e-05,-1.15729517484007,0.8319196758716029
59865.50721781806,-0.2377573288977145,0.4920837441694887,16.84768701184243,18.317175252065564,17.827372115993956,-5.797233581203282e-06,0.9999710778299464,0.999926952989181,-9.786738787485342e-07,-2.269827652329586e-05,-1.1572588630545768,0.8318768945776812
59865.51180329553,-0.2377573288977145,0.4920837441694887,16.84765530295381,18.31721249313562,17.827314165954117,-5.73186976446511e-06,0.999971081060176,0.9999269626373678,-9.799917461096769e-07,-2.2698287842722417e-05,-1.157232274503292,0.831845514291143
59865.51627212503,-0.2377573288977145,0.4920837441694887,16.84762410351599,18.31724886411477,17.827257886697787,-5.668616266673985e-06,0.9999710842051812,0.9999269720456612,-9.81280873243346e-07,-2.2698295567857595e-05,-1.1572063194587143,0.8318148375261856
59867.41557922352,-0.2944548465311527,0.5052013281238661,16.810615334783105,18.247495387443767,17.8202082438023,-1.122801937035241e-05,0.9999720987709564,0.9999306285143472,-1.477098661614983e-06,-2.2333279140330084e-05,-1.1470348664384242,0.8168890786074332
59879.36030482399,-0.2754803653806447,0.7084741564129909,16.927433809903224,18.401636508594716,17.71159775132596,4.727984055948789e-07,0.9999658725111824,0.9999124440651735,-1.1535113679081741e-07,-2.4019130653906556e-05,-1.238821246261779,0.8600415685659314
59879.368108189,-0.2754803653806447,0.7084741564129909,16.92742013794527,18.40166552108138,17.711453348143674,4.860850675254271e-07,0.9999658696228252,0.9999124392025884,-1.1290325874769165e-07,-2.401637953835084e-05,-1.2388789002865066,0.8600682182285044
59879.41771832344,-0.2754803653806447,0.7084741564129909,16.927401027503308,18.402114707421287,17.71036414801277,6.061574325487712e-07,0.9999658505103652,0.9999124034682456,-9.845589713949397e-08,-2.4002175567679466e-05,-1.2392666468397076,0.8602602095445325
59879.42754998563,-0.2754803653806447,0.7084741564129909,16.92741254060056,18.40226357689794,17.710104246593463,6.370834158368685e-07,0.9999658465708032,0.9999123954135132,-9.581795825537289e-08,-2.400002594234578e-05,-1.2393477721736834,0.8603028120903029
59879.4387572891,-0.2754803653806447,0.7084741564129909,16.92743119781718,18.402457246092396,17.70979076465801,6.751393417479933e-07,0.9999658420195568,0.9999123858460264,-9.290027116674625e-08,-2.39978401550198e-05,-1.2394419468608977,0.8603531807533715
59879.44580177763,-0.2754803653806447,0.7084741564129909,16.927445458175953,18.402591291994742,17.70958564129345,7.005721636641524e-07,0.9999658391260224,0.9999123796234008,-9.111471664738841e-08,-2.3996609716471144e-05,-1.23950206123166,0.8603858179755727
59879.4568083146,-0.2754803653806447,0.7084741564129909,16.927470874018297,18.4028185357392,17.70925476761897,7.426202808816235e-07,0.9999658345546828,0.9999123695806011,-8.839915921783901e-08,-2.3994907597980153e-05,-1.2395973967841885,0.8604383104864491
59879.46335451139,-0.2754803653806447,0.7084741564129909,16.927487424403374,18.402963394864173,17.709052997222923,7.689526358151914e-07,0.9999658318068516,0.9999123634234672,-8.682675156346517e-08,-2.3994022048757532e-05,-1.2396549091058358,0.8604703921881355
59879.4709352438,-0.2754803653806447,0.7084741564129909,16.92750756617909,18.40313962696972,17.708815671153882,8.006685021062811e-07,0.9999658285978648,0.9999123561227768,-8.504538457291415e-08,-2.3993114110187095e-05,-1.239722261557877,0.8605083416915124
59882.33527649968,-0.2754803653806447,0.7084741564129909,16.97454991050406,18.472381980629475,17.65235751364568,3.2289157729019403e-06,0.9999637155797146,0.9999061237381044,-3.124174002391132e-07,-2.7287510461780984e-05,-1.2812539296353336,0.8906686323507859
59882.33949451448,-0.2754803653806447,0.7084741564129909,16.974582947882045,18.472163765118996,17.652281767860202,3.112193464215845e-06,0.9999637129645872,0.9999061219854471,-3.114355061479506e-07,-2.7290444227958276e-05,-1.2812831225055097,0.8906772917506052
59882.34375528884,-0.2754803653806447,0.7084741564129909,16.974617346600922,18.471946620675677,17.65220417117784,2.9944025702727873e-06,0.9999637103317262,0.9999061202467776,-3.104404717347811e-07,-2.729339170139224e-05,-1.281312445623238,0.8906858905793675
59882.34869434396,-0.2754803653806447,0.7084741564129909,16.974658426397585,18.471699252543736,17.652112866709203,2.8580161889120858e-06,0.9999637072908382,0.999906118271011,-3.09283128940718e-07,-2.729678828910625e-05,-1.2813462290004587,0.8906956729370509
59882.39802674575,-0.2754803653806447,0.7084741564129909,16.975117659570188,18.469539557626657,17.651122902583968,1.507933642950339e-06,0.9999636775883796,0.9999061008094232,-2.975190599729128e-07,-2.7329547012366188e-05,-1.2816715935012708,0.8907827850903725
59882.4047506978,-0.2754803653806447,0.7084741564129909,16.975183899075297,18.469297073275268,17.650977262321828,1.3260718262298593e-06,0.9999636736367804,0.999906098739784,-2.958906789787113e-07,-2.73338501912994e-05,-1.281714265698161,0.8907932141744537
59882.42859439469,-0.2754803653806447,0.7084741564129909,16.975417720609784,18.468556880635393,17.65044080109856,6.864493524474697e-07,0.9999636598173748,0.9999060919764502,-2.900776953039201e-07,-2.7348803129135705e-05,-1.2818624095514015,0.8908275243812694
59882.4369002915,-0.2754803653806447,0.7084741564129909,16.975497587553456,18.468342913917887,17.650246764319466,4.657690286033348e-07,0.9999636550753198,0.9999060898270686,-2.880403290004294e-07,-2.73539007944358e-05,-1.281912862965509,0.8908385187042012
59882.44691860331,-0.2754803653806447,0.7084741564129909,16.97559210590825,18.468112738933993,17.650007957590663,2.0120392005122906e-07,0.9999636494058434,0.9999060873733544,-2.8557566000152257e-07,-2.735997386823923e-05,-1.2819729345668287,0.8908511374229623
59882.45455934876,-0.2754803653806447,0.7084741564129909,16.975662539693403,18.46795654869251,17.64982239562182,6.78047931733387e-10,0.9999636451191511,0.9999060856025144,-2.836911538968809e-07,-2.7364550507701156e-05,-1.2820181776042243,0.8908602966097859
59882.46296289184,-0.2754803653806447,0.7084741564129909,16.975738032532934,18.467802956106663,17.649614955258855,-2.1854864495301978e-07,0.9999636404421391,0.9999060837538968,-2.816143398823993e-07,-2.736952931156576e-05,-1.2820673693523557,0.890869912963586
59882.46880123101,-0.2754803653806447,0.7084741564129909,16.97578909855988,18.46770686851055,17.649468806810017,-3.700081059197327e-07,0.999963637216196,0.999906082529873,-2.80169207052475e-07,-2.7372954766544585e-05,-1.282101196847483,0.8908763156948751
59882.48180185213,-0.2754803653806447,0.7084741564129909,16.975898130194725,18.46752199501304,17.649137529149133,-7.04648745617655e-07,0.9999636301023896,0.9999060799790784,-2.76945645636694e-07,-2.7380484347350552e-05,-1.2821755039514366,0.8908897674231059
59882.48871597643,-0.2754803653806447,0.7084741564129909,16.975953161724863,18.467438863945063,17.648958137177285,-8.810777123202304e-07,0.9999636263585612,0.9999060787192904,-2.7522870379394793e-07,-2.7384434037609623e-05,-1.2822144537540128,0.890896475850317
59882.49509785062,-0.2754803653806447,0.7084741564129909,16.976001932515242,18.46737076035671,17.64879062433849,-1.042931646729701e-06,0.999963622927515,0.9999060776152022,-2.736427276801903e-07,-2.73880461730364e-05,-1.2822500569789397,0.8909023978699631
59882.50843888771,-0.2754803653806447,0.7084741564129909,16.976096969007962,18.46725284531763,17.648434606390026,-1.378065837802952e-06,0.9999636158320148,0.9999060754863108,-2.703247365645345e-07,-2.739549405256341e-05,-1.282323411780821,0.8909139548714455
59882.51290966978,-0.2754803653806447,0.7084741564129909,16.976126548133028,18.46722009777878,17.648313572503803,-1.489364692541198e-06,0.999963613477698,0.9999060748263028,-2.692123673638526e-07,-2.739795894630704e-05,-1.2823476716548088,0.8909175827875601
59882.52268649425,-0.2754803653806447,0.7084741564129909,16.976186912977184,18.467159060284832,17.648045952111854,-1.7309164989133736e-06,0.9999636083707104,0.9999060734748084,-2.6677963959093674e-07,-2.7403295430863e-05,-1.282400163945035,0.8909250957810203
59882.53139223231,-0.2754803653806447,0.7084741564129909,16.97623533815715,18.46711571269913,17.64780433146976,-1.943810116378426e-06,0.9999636038715284,0.999906072375904,-2.6461384162658145e-07,-2.740798553103556e-05,-1.2824462628146631,0.8909313074590783
59884.07680782244,-0.4919007597491144,0.6057869142224916,16.977763572486747,18.482656076980415,17.620255269973942,4.940656138440545e-05,0.99996383185226,0.9999059381937946,-4.0035983249501123e-07,-2.7657806131361272e-05,-1.2850754991730071,0.891330513173755
59884.08198659735,-0.4919007597491144,0.6057869142224916,16.97770969773125,18.48261218161632,17.620206630690163,4.9732768228858584e-05,0.9999638351579454,0.999905934622484,-4.0192602783689035e-07,-2.7656292503396827e-05,-1.2850785688027588,0.8913222679468533
59884.0868286496,-0.4919007597491144,0.6057869142224916,16.97766016788766,18.482556969774844,17.620161621518225,5.003524252186425e-05,0.9999638382425128,0.9999059312650078,-4.033745779930339e-07,-2.765485037752107e-05,-1.2850814594952429,0.8913142451465225
59884.11819130604,-0.4919007597491144,0.6057869142224916,16.977358514144232,18.48189129579286,17.619878658333697,5.1935775357881215e-05,0.9999638580753674,0.9999059090923506,-4.123898960675714e-07,-2.7644887254632095e-05,-1.2851006676547934,0.8912550261805658
59884.11999373997,-0.4919007597491144,0.6057869142224916,16.977342121580413,18.481838177798235,17.619862687621882,5.2041932652242334e-05,0.9999638592073936,0.9999059077958538,-4.128888228174825e-07,-2.764428227223764e-05,-1.2851017971534937,0.8912512451004065
59884.4523120272,-0.4919007597491144,0.6057869142224916,16.974215250874643,18.46414327823399,17.615491809279245,6.626035884587022e-05,0.999964052070156,0.9999056310365796,-4.717103783997268e-07,-2.747909016647794e-05,-1.2853588854636393,0.8899270929288116
59888.12750964682,-0.6816819701343775,0.7267061394211338,16.998471427778018,18.514850298601296,17.559609621913804,7.647722594148969e-06,0.9999621435982496,0.9999029379392212,-2.64650492744075e-07,-2.7773002125066775e-05,-1.2959865818348308,0.8988820713530726
59888.13218655517,-0.6816819701343775,0.7267061394211338,16.9985203036235,18.514677978027272,17.559462604174772,7.741983475356848e-06,0.999962136553091,0.9999029464441476,-2.659350614002212e-07,-2.778035372864418e-05,-1.2959959243864358,0.8990021798701618
59888.21416319708,-0.6816819701343775,0.7267061394211338,16.999048498297814,18.509972419420155,17.557076307956955,9.18128605129107e-06,0.9999620179370332,0.9999031197148728,-2.855593713828298e-07,-2.7895944780634484e-05,-1.2961107925510515,0.9010596169388848
59888.22540685526,-0.6816819701343775,0.7267061394211338,16.99907561472822,18.509028493558233,17.556827794456147,9.342834726435028e-06,0.9999620024636378,0.9999031472362618,-2.877766732055891e-07,-2.790964421551669e-05,-1.2961188357921325,0.9013334600987872
59889.12909945115,-0.6816819701343775,0.7892310463323892,16.97005962583635,18.361812895804857,17.53556220927965,-1.1246936400044433e-05,0.999961804636784,0.999907625928442,-2.9669660142191233e-08,-2.7008696103473735e-05,-1.290725419211331,0.9086770232366204
59889.13283375936,-0.6816819701343775,0.7892310463323892,16.969982718183637,18.36186574926499,17.535395639196405,-1.1311370200849953e-05,0.9999618079944698,0.9999076391719164,-2.8522415941882845e-08,-2.700341525411479e-05,-1.2907021146729851,0.908639829670296
59889.29751298506,-0.6816819701343775,0.7892310463323892,16.967945295121478,18.37265823422107,17.529175188118895,-1.3293687485533496e-05,0.9999619804742288,0.9999081240704047,1.3310171743896465e-08,-2.679464215870247e-05,-1.2897806853172944,0.9065716768973232
59889.30773206335,-0.6816819701343775,0.7892310463323892,16.967885207193955,18.37358323601054,17.52887725876625,-1.336494521991192e-05,0.9999619926404434,0.9999081480945432,1.53468406536743e-08,-2.678321599142725e-05,-1.289730104842703,0.9064176818452092
59891.43338898261,-0.6816819701343775,0.9746983913078044,16.955318496906294,18.432848568976315,17.48381356195379,-1.1687218370664528e-05,0.9999647315519578,0.999908072819161,-7.840321653889535e-07,-2.742293002417043e-05,-1.2876512087730887,0.8704259521414645
59891.43890749452,-0.6816819701343775,0.9746983913078044,16.955354235152633,18.432967634470437,17.48374884306049,-1.1830889786999511e-05,0.9999647331102188,0.999908079070935,-7.881366284440673e-07,-2.742846517558604e-05,-1.2876443986093569,0.8704253445963619
59891.44973099441,-0.6816819701343775,0.9746983913078044,16.955420023335982,18.43320533700232,17.4836194207392,-1.2113406056210456e-05,0.9999647361108206,0.9999080914548314,-7.961666723686219e-07,-2.7439227076489857e-05,-1.287630507549938,0.870424852823446
59891.46193555203,-0.6816819701343775,0.9746983913078044,16.955487193213052,18.433478378705782,17.483468559968713,-1.2433001550911573e-05,0.9999647394092732,0.9999081056074,-8.051875939495566e-07,-2.7451207046633255e-05,-1.287613980511428,0.8704253432740015
59891.47286481847,-0.6816819701343775,0.9746983913078044,16.95554085189194,18.433725650585412,17.48332799486598,-1.2719986379843308e-05,0.9999647422901792,0.999908118444584,-8.132335599708236e-07,-2.7461789861546496e-05,-1.2875983879327932,0.8704266508768707
59892.42822935152,-0.6201822673901916,1.1196385487770084,16.94106173340867,18.416802051284073,17.468447717218737,-2.778835966716241e-05,0.9999650202346052,0.999909194557826,-1.222784384884857e-06,-2.7392365690352303e-05,-1.2825378870963875,0.8676398443918032
59892.44322324157,-0.6201822673901916,1.1196385487770084,16.940902703653812,18.416589994779756,17.468388832036094,-2.7766798698909783e-05,0.9999650253353598,0.9999092006529204,-1.2234044223815824e-06,-2.737535861275602e-05,-1.2824291526486995,0.867526873555788
59892.45926129923,-0.6201822673901916,1.1196385487770084,16.940748646383827,18.416409841958927,17.46832632265853,-2.7734965700764088e-05,0.9999650306826328,0.9999092064601652,-1.2238826116252335e-06,-2.7356854111970285e-05,-1.2823142488902917,0.8674053103060445
59894.33054829109,-0.7342488607391715,1.4448296212278495,16.997277209934428,18.50082097417184,17.439607707750028,2.168354398804872e-05,0.999962526727392,0.999900380329372,-3.882015322487446e-07,-2.7048356649482485e-05,-1.3165094370978423,0.8799516442764804
59894.38676646314,-0.7342488607391715,1.4448296212278495,17.002751668194612,18.50757753279254,17.439021243793533,2.374051001733077e-05,0.9999623151258512,0.999899766982006,-3.506739582227203e-07,-2.7182735850251803e-05,-1.3197261618770155,0.8817806786263468
59894.42762217827,-0.7342488607391715,1.4448296212278495,17.006553458688074,18.512880674171512,17.438658860600928,2.51878960419989e-05,0.9999621589015762,0.999899316411932,-3.237076718864167e-07,-2.728394421895289e-05,-1.3221165014637268,0.8831421035059828
59897.51610062787,-0.8235247656702995,1.368414274700109,17.137048539136682,18.612418356745415,17.385032137315818,4.061431101965844e-05,0.9999551311129752,0.9998813803062184,9.033948382999262e-07,-3.291165349279834e-05,-1.4592217007254231,0.952910330080537
59897.52497201457,-0.8235247656702995,1.368414274700109,17.137243719288648,18.613092876096463,17.384869627289262,4.08488441917365e-05,0.9999551225349542,0.9998813576342882,9.091604740404732e-07,-3.2921912348134235e-05,-1.4593707630252972,0.9529970584491704
59898.4673418611,-0.8372883833944798,1.4322110221257949,17.14690963941854,18.61335279612849,17.366934258357627,5.7602675830333145e-05,0.9999538062896726,0.9998761501602556,1.1180895970202149e-06,-3.388069482515547e-05,-1.481578794135026,0.9615305732995596
59898.47369449501,-0.8372883833944798,1.4322110221257949,17.14707559117747,18.6136669538173,17.366802273169817,5.764580582685739e-05,0.9999537945977408,0.9998760988250396,1.1169089571871465e-06,-3.3887238869321576e-05,-1.4817964109650197,0.9615922685049912
59900.28420242688,-1.2169662229716778,1.4192026238548598,17.23398179390694,18.720819066684996,17.336524272377172,6.005990748630378e-05,0.999950896271662,0.999869136105144,1.6155543458125082e-06,-3.837547094279141e-05,-1.5866661307788907,0.9957353290339512
59901.24161180506,-1.0934992395341396,1.1519668629017827,17.2394977495176,18.703383825891333,17.316477519196702,5.306780930725157e-05,0.9999506532639356,0.9998633559766856,1.0077489132476762e-06,-4.034849208630932e-05,-1.5993587612914248,1.0108421277333293
59901.24550990418,-1.0934992395341396,1.1519668629017827,17.239450922196635,18.703066174484967,17.3163901032031,5.302616707506505e-05,0.9999506534675486,0.9998633409110396,1.005251901494605e-06,-4.035051852786755e-05,-1.5993368839896107,1.0108619253396454
59901.25081292471,-1.0934992395341396,1.1519668629017827,17.239388127910665,18.70263789842213,17.316272286518792,5.296979546291806e-05,0.9999506537557948,0.999863320702889,1.0018828436054685e-06,-4.035321314121954e-05,-1.5993069201340728,1.010888382516324
59901.25708099517,-1.0934992395341396,1.1519668629017827,17.239315283233218,18.702137494624836,17.316134706482124,5.2903591896943e-05,0.9999506541132256,0.999863297243112,9.97942053839554e-07,-4.0356306029743645e-05,-1.599271204914252,1.0109189489706123
59904.4672735999,-1.1714332550764084,1.1451615412123144,17.172948681545506,18.610959310578647,17.227988889518738,7.266364007927741e-05,0.9999534773505198,0.9998759086694332,1.675109933283e-06,-3.86425995581014e-05,-1.577019475404318,0.9762304672656016
59904.47618939087,-1.1714332550764084,1.1451615412123144,17.173004987352872,18.611582797557805,17.22767928737522,7.25579261190533e-05,0.999953492716583,0.9998759266690906,1.675972698201902e-06,-3.8650274478900726e-05,-1.57701871375777,0.976122049639462
59904.48415455542,-1.1714332550764084,1.1451615412123144,17.173048893882225,18.612137740084364,17.22739851818318,7.246243315055534e-05,0.9999535064672024,0.9998759426333642,1.6767082115686357e-06,-3.865714928242422e-05,-1.5770177856291794,0.9760254494216296
59905.45370879104,-1.1714332550764084,1.1451615412123144,17.159385411121757,18.59177818102204,17.205117239334022,5.746734645348951e-05,0.999955272765178,0.9998782173297088,1.498033823995661e-06,-3.907934941911585e-05,-1.5713440514664456,0.965635080884966
59905.46998270642,-1.1714332550764084,1.1451615412123144,17.158943614818806,18.591636185072943,17.204588414992074,5.7206418696716615e-05,0.9999553032993042,0.9998782711079346,1.490990600297505e-06,-3.907541706474073e-05,-1.571133443457324,0.9654715023991436
59905.47974854104,-1.1714332550764084,1.1451615412123144,17.158627869263817,18.59156110902749,17.20426164176454,5.704998877741494e-05,0.9999553216368636,0.999878303572904,1.4867261418663228e-06,-3.907293520564976e-05,-1.571005860492896,0.9653732121898928
59905.48688484727,-1.1714332550764084,1.1451615412123144,17.158376194374885,18.591510435461252,17.204019532719595,5.69357517016394e-05,0.9999553350437528,0.999878327385674,1.4835924984497251e-06,-3.907106534630694e-05,-1.5709120783371886,0.965301321129072
59905.51925394562,-1.1714332550764084,1.1451615412123144,17.157060866134824,18.591315233643776,17.202904267283795,5.64183862789374e-05,0.999955395929207,0.999878436305616,1.4692026463759635e-06,-3.90620134671532e-05,-1.5704811107642094,0.964974446571226
59905.5289849305,-1.1714332550764084,1.1451615412123144,17.156625233296975,18.59126452851766,17.20256931290521,5.626311483716035e-05,0.999955414257072,0.999878469329176,1.4648229873800745e-06,-3.9059117770796336e-05,-1.5703498452813065,0.9648758994310168
59905.53412176286,-1.1714332550764084,1.1451615412123144,17.15639053842816,18.591238690975267,17.2023935936142,5.618119963703075e-05,0.999955423936632,0.9998784868117594,1.4625015142352725e-06,-3.905755813904175e-05,-1.5702802494756776,0.96482382078997
59906.2367890809,-1.056524682790041,1.2563697112696368,17.123004545638405,18.5522526845271,17.186205228110694,4.539953347388208e-05,0.9999567827179048,0.9998810417544806,1.1202622922978268e-06,-3.875501016228743e-05,-1.559937467295222,0.956962885612915
59906.23994124134,-1.056524682790041,1.2563697112696368,17.122839179935866,18.55203638578427,17.186132407224115,4.535322943465571e-05,0.9999567889711976,0.9998810536313788,1.1186882237604689e-06,-3.875346860216789e-05,-1.5598895823742764,0.956923739434014
59906.250650193,-1.056524682790041,1.2563697112696368,17.12226801704317,18.551313314325252,17.185880336538492,4.5196057153996175e-05,0.9999568102256456,0.9998810940041196,1.1133389743923153e-06,-3.8748221844423856e-05,-1.5597268306672387,0.9567904905914996
59906.25553913898,-1.056524682790041,1.2563697112696368,17.122002251442485,18.55098916578066,17.185762684977462,4.512437441577768e-05,0.9999568199339928,0.9998811124471928,1.1108960644836744e-06,-3.874582164353308e-05,-1.5596524936708676,0.9567295272389686
59906.28542655106,-1.056524682790041,1.2563697112696368,17.120310925056238,18.5490563431305,17.185011260363364,4.46871253574178e-05,0.9999568793525346,0.9998812253539912,1.0959507996586138e-06,-3.873108194139842e-05,-1.5591975619832643,0.9563550561891928
59906.28789465865,-1.056524682790041,1.2563697112696368,17.120166339431726,18.5488981631064,17.184947009155998,4.465109145964953e-05,0.9999568842645968,0.9998812346900594,1.0947157696417249e-06,-3.8729859626691425e-05,-1.559159956147721,0.956323995393649
59906.29146246047,-1.056524682790041,1.2563697112696368,17.119956059412107,18.548669288299088,17.184853608685337,4.459902223615621e-05,0.9999568913667012,0.9998812481892028,1.0929302306725388e-06,-3.87280913213044e-05,-1.5591055845198585,0.9562790582573504
59906.29491537705,-1.056524682790041,1.2563697112696368,17.119751133743883,18.54844736137633,17.184762650085993,4.45486521809342e-05,0.9999568982417052,0.9998812612573544,1.091201932174529e-06,-3.872637841055426e-05,-1.5590529523629209,0.956235526675801
59906.29848544244,-1.056524682790041,1.2563697112696368,17.11953780833218,18.548217261853353,17.184668044962006,4.449659647324254e-05,0.9999569053516048,0.999881274772687,1.0894147337916527e-06,-3.872460578741643e-05,-1.5589985228284609,0.9561904753383504
59906.30155258494,-1.056524682790041,1.2563697112696368,17.11935337363487,18.548018894837476,17.18458633093085,4.44518928631723e-05,0.9999569114612504,0.9998812863871764,1.087879088805305e-06,-3.872308158127632e-05,-1.5589517514118938,0.9561517357205092
59922.43854060883,0.0456262826919553,1.3882338012746882,16.859090199962413,18.355814140814285,16.86296159567788,-1.02108245779665e-05,0.9999753144356184,0.9999190269861916,-6.470186940492402e-07,-3.2078847626300265e-05,-1.4104201498253344,0.7495003222573926
59922.46769632545,0.0456262826919553,1.3882338012746882,16.859952346558472,18.357524628013604,16.86251123916605,-1.0085418285556544e-05,0.999975270613552,0.999918941627023,-6.273000453863369e-07,-3.210081887824571e-05,-1.410702286107048,0.7498907631698714
59922.53013033364,0.0456262826919553,1.3882338012746882,16.861740985678225,18.36092193969493,16.861491822296614,-9.811737990299344e-06,0.9999751767742204,0.9999187568273504,-5.868595886916622e-07,-3.214820126838508e-05,-1.411307752198149,0.7507315855821688
59922.53660360728,0.0456262826919553,1.3882338012746882,16.86191630101115,18.361252400196005,16.861378957062676,-9.782942163971388e-06,0.9999751670532188,0.9999187375160496,-5.828179215475092e-07,-3.215313759077891e-05,-1.4113705769816909,0.7508190608036669
59923.45580037821,0.0456262826919553,1.3882338012746882,16.88470694134036,18.376974143601572,16.846535171051805,-4.524140673703539e-06,0.9999739610458857,0.9999158213320896,-5.255073580925992e-07,-3.2853500124927974e-05,-1.4193883536846954,0.7624358270753763
59923.46194296907,0.0456262826919553,1.3882338012746882,16.884918237194277,18.37747835042668,16.84650634196038,-4.479758274304395e-06,0.9999739549024328,0.999915801249552,-5.296239740200688e-07,-3.285785654317273e-05,-1.419431013078357,0.7625008855178125
59923.4700157957,0.0456262826919553,1.3882338012746882,16.885188944297386,18.37815225838793,16.84647211762648,-4.421315649524589e-06,0.999973946854358,0.9999157748387107,-5.351021261034458e-07,-3.286356524394144e-05,-1.419486916720854,0.7625861526042514
59924.16856251259,0.0456262826919553,1.3882338012746882,16.89321050815579,18.384614444770644,16.838487489400695,4.161995967121173e-07,0.999973187307546,0.9999133153037436,-1.0177010218035908e-06,-3.324070878854771e-05,-1.4245851206868567,0.7698268852516641
59924.17354823431,0.0456262826919553,1.3882338012746882,16.89332524399036,18.384540170086776,16.83845947080334,4.466118872375298e-07,0.9999731808050834,0.9999132961964816,-1.0201561604449716e-06,-3.324243911681611e-05,-1.4246268633763914,0.7698809573376457
59924.18210195954,0.0456262826919553,1.3882338012746882,16.89352560607194,18.38442330074686,16.838410779879286,4.986426517744006e-07,0.9999731696107764,0.9999132633650744,-1.0243298994166468e-06,-3.324537735211181e-05,-1.4246986733927771,0.7699738309327667
59924.19063456088,0.0456262826919553,1.3882338012746882,16.893730243650147,18.384319501793172,16.838360700134334,5.503616933127829e-07,0.9999731583958826,0.9999132305517991,-1.0284450875096103e-06,-3.3248270188632715e-05,-1.424770550376819,0.7700666075658944
59924.27049719151,0.0456262826919553,1.3882338012746882,16.895945577207687,18.383860468160844,16.837668304341243,1.0256595660653529e-06,0.9999730511138092,0.999912920418362,-1.0646479870226408e-06,-3.327352424432168e-05,-1.425455037472049,0.7709413920249124
59924.27896959774,0.0456262826919553,1.3882338012746882,16.896213764402017,18.38385844776161,16.837561410661166,1.0751621945971571e-06,0.9999730394895088,0.999912887201898,-1.0682456598089918e-06,-3.3276012851464614e-05,-1.425528887868951,0.771034877627726
59930.35464763828,-1.516569133847952,2.97415753128962,17.113772793702267,18.63311164164195,16.777108496585658,2.278896252696873e-05,0.9999598546368906,0.9998858676679822,1.0356950890699412e-06,-3.3925720900571224e-05,-1.5094565284318466,0.8755402439598978
59930.36885314473,-1.516569133847952,2.97415753128962,17.115283005264146,18.63542583486065,16.77712873119756,2.2877284762172784e-05,0.9999598293006596,0.9998858263442294,1.0352402247601713e-06,-3.3942528266062426e-05,-1.5096514221971682,0.8758692400848083
59930.38374198954,-1.516569133847952,2.97415753128962,17.116834259608503,18.637843896196895,16.777139425206798,2.2970189173628028e-05,0.9999598028733284,0.999885783329302,1.034689945449362e-06,-3.396024008664038e-05,-1.509855066486388,0.876213788639841
59934.27833407692,-1.129236102104187,2.0518176042398215,17.040565058265003,18.464250241427315,16.722817017602203,4.505720534129571e-05,0.9999609047980736,0.9998922873280102,1.8308039037140985e-07,-3.6538707669016826e-05,-1.5071034027166212,0.8847709024483665
59934.28323151659,-1.129236102104187,2.0518176042398215,17.04038724914504,18.46391765070734,16.722750092584292,4.506570695728034e-05,0.9999609191973454,0.9998923205684658,1.8243320238232565e-07,-3.653458856758459e-05,-1.5070050610078272,0.8846201332216268
59934.28810593803,-1.129236102104187,2.0518176042398215,17.04021513820799,18.463591338725134,16.722687642016727,4.507409289441917e-05,0.999960933548216,0.9998923536319207,1.8177870502651922e-07,-3.6530486942200135e-05,-1.506907138345303,0.8844699582593644
59934.30431165847,-1.129236102104187,2.0518176042398215,17.039673917979542,18.46254295400817,16.722507072916795,4.510142996182924e-05,0.9999609813955528,0.9998924633951864,1.7952664080699606e-07,-3.651684030228106e-05,-1.5065813026560362,0.8839699123276655
59934.30895575879,-1.129236102104187,2.0518176042398215,17.03952651194897,18.462253606980816,16.72246221621697,4.5109109992069765e-05,0.99996099514504,0.9998924948012238,1.7885917481046036e-07,-3.651292760488687e-05,-1.5064878576679177,0.8838264105735109
59935.20097964901,-1.129236102104187,2.0518176042398215,16.995590950627356,18.41823386470219,16.709594142279183,4.453926083107197e-05,0.9999638205492876,0.9998976434500378,-2.0564589466114288e-07,-3.592433239038511e-05,-1.4895328537420327,0.8574663612086363
59935.20689172042,-1.129236102104187,2.0518176042398215,16.995364105607134,18.417951744194724,16.709489314820264,4.450572796594553e-05,0.9999638407523278,0.9998976760061854,-2.092333138373187e-07,-3.59213182306789e-05,-1.489421914848176,0.8572973171922823
59935.21639407782,-1.129236102104187,2.0518176042398215,16.99500547087619,18.417511717530985,16.709325232165455,4.445034369906274e-05,0.999963873293426,0.999897728554738,-2.1498714962643386e-07,-3.5916465872392014e-05,-1.4892431985435428,0.8570252923925746
59935.22259974736,-1.129236102104187,2.0518176042398215,16.994775565227908,18.41723304113319,16.709221342887655,4.4413172769412685e-05,0.999963894591465,0.9998977630246952,-2.1873596879795337e-07,-3.59132911888599e-05,-1.4891262063237891,0.8568474176517866
59935.27892530833,-1.129236102104187,2.0518176042398215,16.99287542547932,18.41499134682427,16.70842655637797,4.403824417596439e-05,0.9999640896477332,0.9998980819615424,-2.5235565171745026e-07,-3.588419444161421e-05,-1.4880532790004024,0.8552237331305287
59935.28566100712,-1.129236102104187,2.0518176042398215,16.992669422857453,18.414756280355952,16.70834749149875,4.398872146046939e-05,0.999964113191412,0.9998981208999044,-2.5631688094687756e-07,-3.588067241596321e-05,-1.487923525985714,0.8550283265381386
59935.2925209942,-1.129236102104187,2.0518176042398215,16.992462977553096,18.414524019676545,16.70826895054649,4.393722068388967e-05,0.9999641372189912,0.9998981607466826,-2.603359520818742e-07,-3.587707418834921e-05,-1.4877910357571726,0.8548290141891361
59935.30088845293,-1.129236102104187,2.0518176042398215,16.99221510270518,18.41425045754123,16.708175105068573,4.387293367362044e-05,0.9999641665948764,0.9998982096154692,-2.652164042313075e-07,-3.5872669128892944e-05,-1.4876289515782994,0.8545854811907819
59935.30614505081,-1.129236102104187,2.0518176042398215,16.992061253923563,18.414084062562345,16.708116852911285,4.38317137430753e-05,0.9999641850881174,0.9998982404684352,-2.682696350386981e-07,-3.586989229798084e-05,-1.4875268520313802,0.8544322455149692
59936.24207612553,-1.254101567901671,1.005916797430522,16.947226618289704,18.381011602029947,16.694408349123645,2.50369716131371e-05,0.9999679174855556,0.999906188332488,-4.355554870549208e-07,-3.5085811063933056e-05,-1.4642685816856238,0.8228154455412282
59936.25759528211,-1.254101567901671,1.005916797430522,16.946497595197872,18.380050236548524,16.694193372420017,2.4627162003053015e-05,0.9999679776154468,0.9999063260904982,-4.3073518740336706e-07,-3.5067404367979125e-05,-1.4638226380336885,0.8222747900820663
59936.27277817955,-1.254101567901671,1.005916797430522,16.945790046596002,18.379121413478895,16.693989706884302,2.4228223669099984e-05,0.9999680359522116,0.9999064591377474,-4.257945104930639e-07,-3.504925992838745e-05,-1.4633862754705846,0.8217485402674242
59936.28640898404,-1.254101567901671,1.005916797430522,16.945157758667463,18.37829949522375,16.693811693501118,2.3871729871436657e-05,0.9999680879222946,0.9999065771674822,-4.211754563664041e-07,-3.5032859106102094e-05,-1.4629944630308631,0.8212783035981812
59937.22462954454,-1.254101567901671,1.005916797430522,16.891642874238478,18.31270662668925,16.682252986848386,2.398076944250852e-06,0.9999711978435768,0.9999131776036716,4.415679290102914e-08,-3.382449991002477e-05,-1.4363866816826951,0.7916566411982717
59937.23455872781,-1.254101567901671,1.005916797430522,16.89117022034482,18.312258720772927,16.682155163591844,2.198134700216024e-06,0.9999712287669476,0.9999132424824072,4.8877157307032075e-08,-3.381200767838025e-05,-1.4361121882657288,0.7913571438539662
59937.28212073213,-1.254101567901671,1.005916797430522,16.889360785905414,18.310390642480947,16.68163400544984,1.247744517743502e-06,0.9999713765476028,0.9999135526879472,7.129285016129822e-08,-3.3752343949098984e-05,-1.434799696170715,0.7899254249119666
59937.28864205925,-1.254101567901671,1.005916797430522,16.889168359356507,18.310167856523822,16.681554999812075,1.1183815377768362e-06,0.999971396765446,0.9999135951470108,7.434115613016833e-08,-3.374418596632355e-05,-1.4346200431088578,0.7897294947252089
59937.29556726311,-1.254101567901671,1.005916797430522,16.888975890363405,18.30994069271256,16.68146921326602,9.812564277952033e-07,0.9999714182236096,0.9999136402160916,7.757161941563624e-08,-3.373552872002863e-05,-1.4344293446081844,0.7895215296013492
59937.30356525837,-1.254101567901671,1.005916797430522,16.888767476621915,18.309690736392035,16.68136777573798,8.232087222968627e-07,0.9999714429907484,0.9999136922418096,8.129402609066442e-08,-3.3725538025560044e-05,-1.4342092083678275,0.789281475751101
59953.44381882969,0.2735701072961093,3.354352547668939,16.755466322351594,18.241284930568,16.58072198816392,7.815943398828552e-06,0.9999816520827756,0.9999353898771786,-1.53954169892715e-06,-2.8218630014941153e-05,-1.301696202673688,0.6722959531536
59953.45185402273,0.2735701072961093,3.354352547668939,16.755637830678292,18.241717521993248,16.58078136750125,7.801281211956814e-06,0.999981635165293,0.9999353478280422,-1.5401740896439202e-06,-2.822187041600609e-05,-1.3018194652480692,0.6724543517179714
59953.46099697299,0.2735701072961093,3.354352547668939,16.75576668425198,18.2422192752776,16.580846364971602,7.784560505693998e-06,0.9999816159347624,0.9999353000239076,-1.5408862053891136e-06,-2.822555108515381e-05,-1.301959630117462,0.6726344364267073
59953.46990804635,0.2735701072961093,3.354352547668939,16.755830904953395,18.242715769545196,16.58090717208022,7.768229624596878e-06,0.999981597212654,0.999935253477638,-1.541572580181046e-06,-2.8229131535078975e-05,-1.3020961395788109,0.6728097898275962
59953.47979383539,0.2735701072961093,3.354352547668939,16.755839371290367,18.24327236365161,16.580971804050755,7.750077608140971e-06,0.999981576467825,0.9999352018955794,-1.542325110218112e-06,-2.823309537426711e-05,-1.3022474554386778,0.673004122790515
59953.48810473849,0.2735701072961093,3.354352547668939,16.755801791560266,18.243742765887458,16.581023925961066,7.734792739623919e-06,0.9999815590492536,0.999935158578558,-1.542950454874664e-06,-2.823642078244257e-05,-1.3023745562594982,0.6731673242823318
59954.37250474576,0.2735701072961093,3.354352547668939,16.776755913264427,18.262267618848973,16.58273528985885,6.532739533583285e-06,0.9999799584498146,0.9999311479644246,-1.5657295161007417e-06,-2.8519841531710665e-05,-1.3142731290218157,0.6883194373312093
59954.38701249029,0.2735701072961093,3.354352547668939,16.77687166393368,18.262916730159574,16.582914285114054,6.52468684731668e-06,0.9999799373969116,0.9999310948443084,-1.565348653497663e-06,-2.852317168713066e-05,-1.314433100490149,0.6885220246251135
59957.45588905547,0.2735701072961093,3.354352547668939,16.820702173087717,18.301772300321165,16.587375029003855,1.206168125011401e-05,0.99997786120685,0.9999271219198174,-1.0570701070496085e-06,-2.922480339330712e-05,-1.3287428116835007,0.7120799771507227
59957.47127656866,0.2735701072961093,3.354352547668939,16.82106178670427,18.30271579390739,16.587420099151014,1.2117115440509012e-05,0.999977856620784,0.999927128729504,-1.0529207518327898e-06,-2.923194045141423e-05,-1.328746220113146,0.712161279302066
59957.51909518798,0.2735701072961093,3.354352547668939,16.821977415916937,18.305647895219465,16.587614512185073,1.2290427630723894e-05,0.9999778424842268,0.9999271510236252,-1.0399697019310574e-06,-2.925443095547617e-05,-1.3287540325315057,0.7124138026002768
59966.44767194019,0.0879418863914907,3.6376647371102657,16.812820373454414,18.294453632082295,16.569209644499775,-2.7446228926600124e-05,0.999976803043038,0.9999254889343624,-2.135841168045851e-06,-2.815523374119975e-05,-1.334409605946098,0.709547915132593
59966.45375601986,0.0879418863914907,3.6376647371102657,16.813090919448584,18.29500623093955,16.5692410555364,-2.7919257031981265e-05,0.9999767945343756,0.9999254628050188,-2.143799334950672e-06,-2.8157348290082e-05,-1.3345186301641438,0.7096063529472368
59966.45897234902,0.0879418863914907,3.6376647371102657,16.81332138527536,18.295482426024098,16.56926576828866,-2.832670290248949e-05,0.9999767871823668,0.9999254403699216,-2.150631378694626e-06,-2.815924409465139e-05,-1.3346125415358698,0.7096572359493433
59966.47418725079,0.0879418863914907,3.6376647371102657,16.813985675657545,18.29688097565935,16.569326533969594,-2.952492068309754e-05,0.999976765439259,0.9999253747595714,-2.170604145241801e-06,-2.8165207421582797e-05,-1.334888753025118,0.7098097428214833
59966.47745175884,0.0879418863914907,3.6376647371102657,16.814126657720355,18.297182367790775,16.5693374420686,-2.9783883485917934e-05,0.9999767607162656,0.9999253606487136,-2.174897942281931e-06,-2.8166570514505248e-05,-1.3349484597928196,0.709843255179358
59966.48305789469,0.0879418863914907,3.6376647371102657,16.81436748205548,18.297700581707517,16.569354474352654,-3.0230122564015855e-05,0.9999767525580084,0.99992533638843,-2.1822783617491185e-06,-2.8168979802066716e-05,-1.3350513575386955,0.709901454506559
59966.48958311117,0.0879418863914907,3.6376647371102657,16.81464573572621,18.298304299034715,16.569371649091533,-3.075192044631577e-05,0.9999767429868928,0.999925308106636,-2.190879108260192e-06,-2.817189255423891e-05,-1.3351717012539763,0.7099702244609042
59970.25205121933,0.0879418863914907,3.6376647371102657,16.993782213271853,18.453119676574246,16.57701164712934,9.162392818659474e-05,0.9999651464456116,0.9998979827999536,1.1741231393525714e-06,-3.0510215855061145e-05,-1.4383836870603712,0.809445548673208
59970.26681571674,0.0879418863914907,3.6376647371102657,16.994925286549982,18.453953853487743,16.577091193249473,9.20186815851626e-05,0.99996508811885,0.9998978856498736,1.1739858297193333e-06,-3.0541377627606646e-05,-1.4388905986344964,0.8100898838608599
59970.29977879524,0.0879418863914907,3.6376647371102657,16.997658945799422,18.456015738087302,16.577333110293367,9.262588348848524e-05,0.999964957355848,0.9998976738235706,1.1686729633932372e-06,-3.061601486384884e-05,-1.4400312698204665,0.8115539455836207
59971.4664828116,0.0702644996345044,4.2358230103951335,17.0518153846174,18.502225731826172,16.580100998391135,5.336899970198118e-05,0.9999610118293774,0.9998931044410369,4.4818502792811046e-08,-3.4109402184303854e-05,-1.4741410287973935,0.8609750389435212
59971.47171065865,0.0702644996345044,4.2358230103951335,17.051892033796936,18.502898015917996,16.580122074291317,5.3425053051565065e-05,0.999961000282852,0.9998930920835548,4.5188277788190495e-08,-3.411872260120941e-05,-1.4742290260972168,0.861117444386087
59971.49337424366,0.0702644996345044,4.2358230103951335,17.05213840749012,18.50562862013815,16.580219360128865,5.36872521408096e-05,0.9999609530628308,0.9998930414899894,4.7371498624302736e-08,-3.415655830346097e-05,-1.4745871790222085,0.8616988968765379
59976.21357653755,-0.4211716167628764,3.46777775017336,16.998318914189497,18.420192338723393,16.516921939581827,4.433931692888606e-06,0.9999644740035613,0.9998982118259137,-1.0795425137864277e-06,-3.302281713708675e-05,-1.4599155350231223,0.8297571600638388
59976.26489702699,-0.4211716167628764,3.46777775017336,17.000962204623658,18.422403515103625,16.51605054405042,3.5526683659422257e-06,0.9999644281093092,0.999898034553932,-1.083251382310259e-06,-3.3048743718994626e-05,-1.4604308611633432,0.8301725832155555
59976.27615065217,-0.4211716167628764,3.46777775017336,17.001575485248654,18.422964571257772,16.515855861444916,3.46972792589437e-06,0.9999644166158168,0.999897992432288,-1.0817329793706672e-06,-3.305413375347912e-05,-1.460547329597343,0.8302740259046751
59977.47458937746,-0.3582760393619536,3.6615322903043848,17.034800175069222,18.47998199831878,16.5021092565817,6.349067355471521e-05,0.9999625474379976,0.999893228297878,1.5226005792378472e-08,-3.3705381795764325e-05,-1.4728975954379122,0.8485930689325332
59978.46501555738,-0.3582760393619536,3.6615322903043848,17.037619965540447,18.488138063218393,16.492625151730312,7.205200159178913e-05,0.9999626351586344,0.999893969336668,-2.5679383890797666e-07,-3.4793701832478205e-05,-1.4735455751719888,0.8575621373083514
59978.47519869531,-0.3582760393619536,3.6615322903043848,17.037652849974265,18.48833744169411,16.49245618006059,7.205226179279136e-05,0.9999626457796176,0.9998939946429244,-2.580151007952766e-07,-3.480363380193155e-05,-1.4734851204121624,0.8575808712097779
59980.55553444059,-0.3582760393619536,3.6615322903043848,16.936047171011246,18.355716462996625,16.46347784314997,7.873496466352271e-05,0.9999675605907724,0.9999064089828752,-2.1003030968670297e-07,-3.3672222278515966e-05,-1.436672357212947,0.8153028670272455
60011.16472941933,0.1408541798591614,3.91011201293792,16.77975911302615,18.238287072550794,16.143645851149987,2.060396954380336e-05,0.9999789032536608,0.9999278446799318,-1.1271002874128227e-06,-3.209317113766156e-05,-1.3810198209052749,0.6934193133301674
60011.17481213862,0.1408541798591614,3.91011201293792,16.77981294896507,18.238153873799853,16.14354842760102,2.059183684028618e-05,0.999978917692036,0.9999278698897556,-1.1284120988542127e-06,-3.209285267453622e-05,-1.380914860680773,0.6933043547081748
60011.18492762343,0.1408541798591614,3.91011201293792,16.779870452945392,18.238043850956423,16.143451931916672,2.058481958065822e-05,0.9999789321558008,0.9999278955811776,-1.1296911055146252e-06,-3.209233765372296e-05,-1.3808090420051586,0.6931879123214548
60011.19305777771,0.1408541798591614,3.91011201293792,16.779918938839387,18.237971545369472,16.14337568070574,2.0582960243569613e-05,0.999978943763702,0.9999279165242582,-1.13069172726508e-06,-3.209177909830756e-05,-1.3807236097084346,0.6930935091415076
60011.20576186007,0.1408541798591614,3.91011201293792,16.77999822647659,18.237885347063205,16.143259644853256,2.058687480471123e-05,0.9999789618686556,0.999927949781783,-1.1322056012482146e-06,-3.2090643087032796e-05,-1.38058941915404,0.6929445259490459
60011.21686051402,0.1408541798591614,3.91011201293792,16.780070473727307,18.237834734168356,16.143162187241167,2.0597178071545383e-05,0.9999789776493456,0.9999279793753464,-1.1334776779899997e-06,-3.208938257577833e-05,-1.3804714792988018,0.6928128857489158
60042.1559362653,0.3099112398922444,3.614961302215829,16.686164416685212,18.17482643524728,16.059541763854355,2.210004488429505e-05,0.9999835102487136,0.9999437815850516,-1.704377379726242e-06,-2.8211734883667115e-05,-1.2828706182953906,0.6226424213440837
60042.16281588298,0.3099112398922444,3.614961302215829,16.685805342537414,18.17391798279654,16.059520838590437,2.1995089996405797e-05,0.999983532944294,0.9999438426023162,-1.7065312373062958e-06,-2.820530747915475e-05,-1.2826966552724008,0.6224563551475155
60042.17120030692,0.3099112398922444,3.614961302215829,16.68537553256971,18.172807306832105,16.05949423118389,2.1866972650271943e-05,0.9999835606783288,0.9999439171015424,-1.7091636335272166e-06,-2.819742901134043e-05,-1.2824838252183612,0.6222286437634887
60042.17644000062,0.3099112398922444,3.614961302215829,16.68511099209533,18.17211215889975,16.05947702425494,2.178679969572539e-05,0.9999835780509873,0.9999439637325104,-1.7108128541779945e-06,-2.819248058759788e-05,-1.2823503689925695,0.6220858174555759
60042.19572644973,0.3099112398922444,3.614961302215829,16.684161062543915,18.169556136729863,16.059410247639715,2.1491043745401952e-05,0.999983642260816,0.9999441358479544,-1.716911041602322e-06,-2.817410409907228e-05,-1.2818561745873824,0.621556696272922
60042.20153662317,0.3099112398922444,3.614961302215829,16.683881342357406,18.16878969805729,16.059389182767358,2.140176269452332e-05,0.9999836616840452,0.999944187840636,-1.7187567404210164e-06,-2.8168518910899983e-05,-1.2817063901818055,0.6213962633228374
60043.19089570868,0.3099112398922444,3.614961302215829,16.621698709211632,18.097250473612316,16.05658795207424,8.56312586392383e-06,0.999987149212845,0.999953091768365,-2.0982870252037814e-06,-2.705352177891137e-05,-1.2519112035216475,0.5905136609607384
60049.15377744302,0.7528890855610372,3.3882606886763686,16.454328747112264,18.000184308839565,16.097390479399348,-3.482686213824069e-05,0.9999981768315978,0.9999760686527492,-2.9145412414670262e-06,-2.1223235037122875e-05,-1.1180151267127432,0.4699719890403964
60049.16523516626,0.7528890855610372,3.3882606886763686,16.45442790497566,18.00010676843841,16.09732323462895,-3.493883995500732e-05,0.9999981719579591,0.9999760516200622,-2.905085409007126e-06,-2.122441466809417e-05,-1.118036298970969,0.4700146183069733
60049.1769855079,0.7528890855610372,3.3882606886763686,16.45454247535462,18.000021918206773,16.09724594345501,-3.5053411012733117e-05,0.999998166897313,0.9999760340118028,-2.8953571405117267e-06,-2.1225684795817932e-05,-1.1180588923218704,0.4700591027376918
60049.20279866244,0.7528890855610372,3.3882606886763686,16.45484790693325,17.99980324691183,16.097040345975184,-3.530415101884376e-05,0.9999981555656804,0.9999759948477588,-2.873881634420013e-06,-2.1228684816200167e-05,-1.11811158941153,0.4701594606735651
60049.20906803731,0.7528890855610372,3.3882606886763686,16.45493471091551,17.999740971558598,16.09698183636665,-3.5364852174030034e-05,0.9999981527705104,0.9999759852390236,-2.8686451370228247e-06,-2.1229456067836186e-05,-1.1181250115202388,0.4701843647964861
60050.44156688436,0.7528890855610372,3.3882606886763686,16.463621806512304,18.00653800130927,16.090452350061568,-4.572802257404734e-05,0.9999975797096344,0.9999740318612846,-1.894720268463523e-06,-2.151967844660389e-05,-1.122966646439021,0.4756507540283713
60050.44950565083,0.7528890855610372,3.3882606886763686,16.463617198039973,18.00650586579367,16.090443412623888,-4.578441605470766e-05,0.9999975771635752,0.9999740217418472,-1.8897105101381696e-06,-2.1521633073636583e-05,-1.1230009366289615,0.4756748146618081
60050.45653824011,0.7528890855610372,3.3882606886763686,16.463609464673123,18.006490922858443,16.09043814286572,-4.583426290738694e-05,0.999997574924081,0.999974012812228,-1.885288610169976e-06,-2.152336279291101e-05,-1.1230313076325715,0.4756959661385908
60064.4790007117,0.0544881224632262,3.734596138917695,16.52081912562679,18.11633466907636,16.230028651736447,-1.2004513347664604e-05,0.9999965186511224,0.99996859339893,-2.0262845263977116e-06,-2.5292285794347854e-05,-1.1945269320672798,0.4760365395676051
60064.48279793197,0.0544881224632262,3.734596138917695,16.520793640236427,18.116339404494735,16.230032673949967,-1.2003481788914076e-05,0.99999651824203,0.9999685948489712,-2.026608484032099e-06,-2.528994485452147e-05,-1.1945131657182793,0.4760248703056667
60065.15217746858,-0.1754870675504206,3.4448057312742435,16.510412846529324,18.09882913498458,16.244377309683983,-5.94970378468066e-06,0.999996665360846,0.9999690271430768,-2.0111654304973363e-06,-2.4796482176388085e-05,-1.19132131170031,0.4720551632209381
60067.46838741315,0.0356205906718968,2.9554882915538143,16.512229641060603,18.091703512012582,16.279172051341664,-4.055775585884706e-05,0.9999968406849116,0.999968303496528,-2.504529214136354e-06,-2.4397693285020288e-05,-1.1919849712470114,0.4684688414772395
60067.47783517234,0.0356205906718968,2.9554882915538143,16.512415656003697,18.09161934362775,16.279312256920395,-4.0100660262020126e-05,0.9999968325803668,0.999968287207398,-2.497668765637551e-06,-2.4396153395692305e-05,-1.1920131145850754,0.4685008225050032
60069.47572746113,0.0217597633600234,2.6636085231997755,16.541479061551513,18.10233179921448,16.2976824404758,-3.088894533282783e-05,0.9999950123189976,0.999963898693824,-2.6199340020481225e-06,-2.4464761216137604e-05,-1.2014706842523626,0.4807857157168831
60070.45574989217,0.0406272951513528,2.951213857622576,16.559911662648535,18.119169194195376,16.30023805911987,-3.446363714312796e-05,0.9999937453793944,0.9999617722985608,-2.645195287177936e-06,-2.4804851344009133e-05,-1.2090245682779706,0.4927729147898343
60070.46521799421,0.0406272951513528,2.951213857622576,16.56012122350145,18.11951736461936,16.300266470216815,-3.4281802678750526e-05,0.9999937350044812,0.9999617502476787,-2.647166239427588e-06,-2.4808344778073987e-05,-1.2090978498324043,0.4928861963978139
60070.4729631449,0.0406272951513528,2.951213857622576,16.560287727931282,18.11979880153972,16.300287782598183,-3.4130741773444684e-05,0.9999937265388412,0.9999617322084556,-2.648753280409481e-06,-2.481122536179867e-05,-1.2091577467466723,0.4929788547296451
60070.47601986137,0.0406272951513528,2.951213857622576,16.56035211029851,18.11990882531972,16.300295674075347,-3.4070555673251245e-05,0.9999937232030008,0.999961725088937,-2.6493730578964196e-06,-2.481236800279033e-05,-1.209181373313167,0.4930154215323605
60071.45813267587,0.0217597633600234,3.0019102751878126,16.575048642159892,18.134315139160513,16.304827372782277,-6.89482789511949e-06,0.9999927552718456,0.9999596254059891,-2.3438882832587606e-06,-2.5449340253801344e-05,-1.2159987975696582,0.5048275255921963
60071.4666136674,0.0217597633600234,3.0019102751878126,16.575155493255146,18.134355433279016,16.304804763343267,-6.694258568967845e-06,0.9999927479690576,0.9999596105778484,-2.3374874735630383e-06,-2.5456282865418068e-05,-1.21604667073422,0.504923818995177
60072.45035092425,0.0167530588805674,3.229911136631344,16.581489466105513,18.14809899345156,16.314345699028724,-1.2424669281333328e-05,0.9999921674702208,0.999958594554728,-1.9783828218413733e-06,-2.5881276826786752e-05,-1.2193784825329947,0.5126969887470848
60072.45719130435,0.0167530588805674,3.229911136631344,16.58151421629545,18.147948150869464,16.314403130457503,-1.2650097554042451e-05,0.9999921651829784,0.9999585919192144,-1.9792794806948613e-06,-2.5881293459485623e-05,-1.2193878724077587,0.5127271226643955
60072.46442424765,0.0167530588805674,3.229911136631344,16.58154233981104,18.14779506686952,16.314466669030164,-1.2889763553480696e-05,0.9999921627813584,0.9999585891735028,-1.9802600820540095e-06,-2.5881283787035272e-05,-1.2193976780380786,0.5127587396924168
60073.4523905317,0.0167283713817596,3.3284824327252314,16.58435521580832,18.16199045679984,16.332386680129368,-4.277996420580058e-05,0.9999918997842324,0.9999583514233996,-2.200614676947913e-06,-2.5810520302460477e-05,-1.220395564484415,0.5159429643056438
60073.45933722964,0.0167283713817596,3.3284824327252314,16.58441162800816,18.162006647594556,16.332534029607277,-4.291451258976749e-05,0.999991898019483,0.999958349731718,-2.2019172435721475e-06,-2.5810265171258163e-05,-1.2204034024787682,0.5159622530097783
60073.46622730615,0.0167283713817596,3.3284824327252314,16.584471646917255,18.16203314688935,16.332683101851476,-4.304682733252228e-05,0.999991896269183,0.999958348050655,-2.203203508622674e-06,-2.581001746549267e-05,-1.2204111973975955,0.5159813594917202
60073.47096984625,0.0167283713817596,3.3284824327252314,16.584515035418217,18.16205706836638,16.3327872065204,-4.313724473573664e-05,0.9999918950644652,0.999958346891724,-2.204085580239305e-06,-2.5809850055009076e-05,-1.2204165747855762,0.5159944963248487
60073.47381775823,0.0167283713817596,3.3284824327252314,16.584541819601718,18.162073549647,16.3328502481497,-4.31912837135791e-05,0.9999918943410432,0.9999583461950652,-2.2046139826620555e-06,-2.5809750733439708e-05,-1.2204198086371336,0.516002379391999
60097.4405719705,0.092622697353363,0.4458274714789971,16.626390109608835,18.23472650239193,16.689376629380188,-8.61114239612054e-08,0.9999899221185908,0.999953723979033,-2.17557850327455e-06,-2.710039436946941e-05,-1.2452456772109022,0.5348977063312746
60097.44455740417,0.092622697353363,0.4458274714789971,16.626472059834676,18.234854507743155,16.68942259932208,-9.164568655246717e-08,0.9999899196459732,0.9999537185236296,-2.1748821952858563e-06,-2.71025020926292e-05,-1.2452728653709784,0.5349307969757021
60100.37749116632,0.092622697353363,0.4117952165168031,16.624212691247603,18.225181730435068,16.725085392341057,-8.961884403204387e-06,0.9999898910496462,0.999954528820769,-2.079236590288531e-06,-2.70997481332639e-05,-1.2453696311734397,0.5351730295735806
60100.38219720418,0.092622697353363,0.4117952165168031,16.624227036457206,18.225217566761728,16.725136624327494,-8.810993482994641e-06,0.9999898934269466,0.9999545319038734,-2.075401410987319e-06,-2.709987086452119e-05,-1.2453512025932272,0.5351603562953167
60102.4350799719,0.1315240610856562,0.5126181707956903,16.61065779868154,18.203560018694663,16.73993491569045,5.531946498609681e-06,0.999990747535911,0.9999561180738992,-1.4150335220295456e-06,-2.68248147705557e-05,-1.2407283712782866,0.526649603487033
60102.43861308234,0.1315240610856562,0.5126181707956903,16.61070440256915,18.203673095072077,16.73996027525665,5.5333831543747264e-06,0.9999907470546736,0.9999561175162052,-1.4158326241576729e-06,-2.6824902762079253e-05,-1.2407355799669513,0.5266526965302127
60104.4421203717,0.0655963292811065,0.7081300486693652,16.62674158299273,18.243122930952687,16.765796170873084,1.390340966596008e-05,0.9999898349658062,0.9999543458290264,-2.007878441385437e-06,-2.718302397689944e-05,-1.2488123079507727,0.5352484839695437
60126.29439317073,0.1014086345676332,0.6449860137326776,16.52151600104622,18.137831211916065,16.95016359662311,-4.078100272357183e-07,0.9999973747036892,0.9999693883690994,-2.3674306525458655e-06,-2.6249196374572936e-05,-1.2165756697059351,0.4692675736166182
60126.29899640218,0.1014086345676332,0.6449860137326776,16.521481813293565,18.137744076237404,16.950236779519155,-5.103091092561813e-07,0.9999973794884937,0.9999694000843112,-2.3668120753614715e-06,-2.6246754645636815e-05,-1.2165388359090024,0.4692237556951378
60127.37185919059,0.2145497556775807,1.754116242539166,16.492959126810025,18.101979188612532,16.946731140826085,-2.085257067994545e-05,0.99999899122741,0.9999731672342016,-2.187979732460431e-06,-2.5649626825344337e-05,-1.2028177009069732,0.451759072603166
60127.37707655138,0.2145497556775807,1.754116242539166,16.492761832409865,18.101651226422803,16.946684329231047,-2.089687171857985e-05,0.999999001447668,0.9999731906377308,-2.18739537197739e-06,-2.5646937703748093e-05,-1.2027271143006375,0.4516398354809868
60128.42354408024,0.2825708729214966,2.038932005429379,16.4530541082408,18.04622533694471,16.94866215306408,-1.7942007309890508e-05,1.0000012581910098,0.9999788335121262,-2.3372043588599677e-06,-2.50390087309973e-05,-1.182173341855058,0.4263181654158392
60128.42940177472,0.2825708729214966,2.038932005429379,16.452934875974638,18.046049040918557,16.948625714471437,-1.788749498837849e-05,1.0000012711772228,0.9999788676758974,-2.3395875699386617e-06,-2.5034650433001965e-05,-1.1820481522662911,0.4261775149328174
60129.42076291623,0.2825708729214966,2.038932005429379,16.41863609635936,18.010873411136277,16.94931764502946,-1.8083314525040814e-05,1.000003291252919,0.999983464066822,-2.807494282089906e-06,-2.3975636997274464e-05,-1.1594164667620903,0.4029327734896362
60129.4271374547,0.2825708729214966,2.038932005429379,16.418527623415144,18.010842750149212,16.949343281288034,-1.8152097880051705e-05,1.0000033024250916,0.9999834837443868,-2.810114148743027e-06,-2.3967570835066312e-05,-1.1592747850856362,0.4027966245130244
60130.41432952134,0.3579198198858648,2.287822558502054,16.401739041078216,18.00561076303665,16.958160237761977,-2.8400804345775632e-05,1.0000045855698194,0.9999853003737734,-2.9044419482536366e-06,-2.3123862739124345e-05,-1.1451182294908808,0.3890820895959695
60130.41943151583,0.3579198198858648,2.287822558502054,16.40176012134421,18.005773844927162,16.958245920108535,-2.8438093008015316e-05,1.0000045898436754,0.9999853045813956,-2.9032730315704927e-06,-2.312218325229599e-05,-1.1450904328840816,0.389052463991741
60130.46051895506,0.3579198198858648,2.287822558502054,16.401851920793504,18.00734017108744,16.958829228381475,-2.8733934733588136e-05,1.0000046234870985,0.999985336996972,-2.893430686721397e-06,-2.3109508939153057e-05,-1.144880490364866,0.3888266017551377
60132.36468370509,0.3667556010186672,2.5608169779784196,16.405594003576738,18.034336805621916,16.981788117197866,-4.630527562043683e-05,1.000005207978043,0.9999856673010036,-2.5327295261461213e-06,-2.318973228608892e-05,-1.1454568343357283,0.3888283402585771
60132.36925631352,0.3667556010186672,2.5608169779784196,16.405659108120258,18.034322445220333,16.98184571467309,-4.637545293068286e-05,1.0000052080585529,0.9999856677162156,-2.533820102022817e-06,-2.318954145245621e-05,-1.1454540885189517,0.3888280837405453
60153.29226993577,-0.8118807335849851,8.8736499239828,16.702845697024866,18.073121521326932,17.166794795916136,3.4274644341609796e-05,0.9999969829893878,0.9999489363943932,-5.924465193589536e-05,2.36109292572332e-05,-1.5673382948187746,0.584093224989879
60153.29656413162,-0.8118807335849851,8.8736499239828,16.702642700209587,18.072737967564624,17.166701112173843,3.4223581476922345e-05,0.999996995555984,0.9999489908015944,-5.926102624713396e-05,2.3628791441392936e-05,-1.5672410847223237,0.5839641712635153
60163.41903510039,-0.2341933357529342,47.53870147279811,16.414514677815532,17.788554381129835,17.094995826626047,-3.144503330524229e-05,1.0000097696521395,0.9999877733349988,-6.087303884057044e-05,3.4067960766889994e-05,-1.246731844593347,0.5040056049216074
60164.32283402207,-0.2341933357529342,47.53870147279811,16.382452590222684,17.751494390695186,17.088996687976834,-3.2698061885120114e-05,1.0000112482414512,0.999992778814141,-6.112229293531014e-05,3.580394887280186e-05,-1.2133526668814456,0.4950395509624275
60164.39621969085,-0.2341933357529342,47.53870147279811,16.3808115345835,17.74986469210863,17.08848068468382,-3.301064918167785e-05,1.0000113373108652,0.9999930623234268,-6.113490389437322e-05,3.591666408615201e-05,-1.211322648992117,0.4944152282505905
60164.40628847654,-0.2341933357529342,47.53870147279811,16.380561722909192,17.749616648927088,17.08839203404671,-3.305568177058694e-05,1.0000113491753688,0.999993099814563,-6.113653976402966e-05,3.593179216920393e-05,-1.211051772438671,0.4943308862969601
60164.41649767367,-0.2341933357529342,47.53870147279811,16.38029957669042,17.749355762131866,17.088297542608125,-3.3101857612983044e-05,1.000011361118513,0.9999931374858696,-6.113817552317486e-05,3.594704898124985e-05,-1.2107789824821626,0.494245691496913
60205.14133949952,0.4076672978699208,3.900129592965114,16.379316677460896,17.814392597920396,17.167142973727945,3.1253989185184e-05,1.0000118207377025,0.9999943265872424,-5.960523838493519e-05,3.8227327686478306e-05,-1.1490484218893395,0.4764737393301072
60213.1439908652,-0.1667333729565142,3.9971470715521744,16.46210613522611,17.897473565406127,17.207676308957993,-2.450623793629708e-05,1.0000065420172346,0.9999824112516528,-6.040468912115491e-05,3.674598484248491e-05,-1.1875083944393756,0.5293795926825081
60213.15505610145,-0.1667333729565142,3.9971470715521744,16.46198701456644,17.897274045766927,17.20769495295429,-2.4279382597588525e-05,1.0000065460038574,0.9999824135682897,-6.0403138029175896e-05,3.6746760914038514e-05,-1.1874975325972608,0.5292965817040867
60213.2123939114,-0.1667333729565142,3.9971470715521744,16.46139975814287,17.896238296150734,17.207729964990776,-2.330629902268936e-05,1.0000065681905088,0.9999824307480768,-6.0395931386154115e-05,3.675085613905183e-05,-1.1874269313468897,0.528876436379033
60213.21657466025,-0.1667333729565142,3.9971470715521744,16.461361948391183,17.89616463879319,17.20772865470693,-2.3248088484458352e-05,1.0000065699061098,0.9999824323327994,-6.039545945653604e-05,3.67511595340041e-05,-1.1874208648691378,0.5288464499981523
60389.48078243391,0.103122804313898,4.072449154642648,16.277765718000683,17.774232234337294,15.973306873015938,-8.3495429997887e-06,1.000020262758857,1.0000033237493156,-6.16569526709894e-05,3.9684407673255846e-05,-1.1150712749526108,0.3267042256615717
60389.5059301505,0.103122804313898,4.072449154642648,16.27820494261266,17.775844357569667,15.973396448478915,-8.486325005469956e-06,1.0000202571803365,1.0000032692364702,-6.165096495085482e-05,3.96839497546296e-05,-1.1152994914452032,0.3267834047361767
60390.51093560619,0.103122804313898,4.072449154642648,16.297617979599814,17.80549902163837,15.978386917496987,-9.198509082599603e-06,1.000019623652047,1.0000008787151942,-6.125990333130748e-05,3.933111143581602e-05,-1.123735037674574,0.3350069161123716
60391.50494241327,-0.0915536042302846,3.44557644905403,16.31610623356034,17.826163683636082,15.986138533902148,-1.1958305671714677e-05,1.0000186971838625,0.999998861004876,-6.113601860706319e-05,3.891194537328723e-05,-1.1299144605729987,0.3440572556491943
60397.5003474617,-1.3153193332254889,2.854080591027397,16.40938911356894,17.895836764122166,15.992713687547088,3.5844925980191876e-06,1.0000121679551488,0.9999862949160044,-6.125122152700793e-05,3.757048959225417e-05,-1.1671072322510796,0.4019164098156758
60398.51129936359,-0.5120985088869929,2.13263597465512,16.39616390600057,17.855124233419037,15.990867715667855,5.7851019497800674e-06,1.0000125380458649,0.9999887995964276,-6.151976712150803e-05,3.780612859631112e-05,-1.16067461652306,0.3975862351440519
60403.15695204605,-0.3580182120203972,2.7500906666191427,16.33871810069938,17.8392316538579,15.975122231831737,-7.78799138953392e-06,1.0000171849376274,0.999997284907118,-6.140796947145681e-05,3.806598493032711e-05,-1.140618347763132,0.3644409072576346
60403.16250010872,-0.3580182120203972,2.7500906666191427,16.338692924228795,17.839185318869653,15.975109419393403,-7.777867404393306e-06,1.0000171895717382,0.9999972923467032,-6.140740314693847e-05,3.806664733894063e-05,-1.1405997862202808,0.3644121151147905
60403.17650592417,-0.3580182120203972,2.7500906666191427,16.338630226491883,17.839009461087397,15.975063522041475,-7.751564665368114e-06,1.0000172012345254,0.9999973110904188,-6.140598625379288e-05,3.806831886610215e-05,-1.1405529995634611,0.3643396322511302
60403.18790097805,-0.3580182120203972,2.7500906666191427,16.338581301496635,17.838807255312254,15.97501025239088,-7.729379745150076e-06,1.0000172106855347,0.9999973263009938,-6.140484694221132e-05,3.806967807762927e-05,-1.14051500920654,0.3642808730931422
60403.19419573637,-0.3580182120203972,2.7500906666191427,16.338555541084972,17.83867403128622,15.97497406600341,-7.716823448330571e-06,1.0000172158918763,0.99999733468843,-6.140422274295271e-05,3.8070428638156666e-05,-1.140494051718271,0.3642484954275514
60403.22285490378,-0.3580182120203972,2.7500906666191427,16.338455753255957,17.837889961688344,15.974740189922844,-7.656960412361179e-06,1.0000172394654985,0.9999973727401152,-6.140142721616539e-05,3.8073843270409053e-05,-1.1403988939528988,0.364101815734226
60413.49625791736,-0.4570470973849296,2.4756102464740835,16.275817114226037,17.76643586423381,15.990461654823028,-1.7742150133888833e-07,1.0000200966610924,1.0000042718954905,-6.20255292125742e-05,3.864942007934752e-05,-1.1223786760471255,0.3317994465257883
60417.48295373689,-0.5079550631344317,1.3342398581942867,16.279957661478914,17.808391747645334,15.995854473690306,-1.782320597800257e-05,1.0000215497202969,1.0000056041070926,-6.139364320623957e-05,3.86236383394344e-05,-1.1194050745265909,0.3153958460050723
60418.45664414485,-0.5150358714163302,1.2630069907833823,16.27391204654965,17.79244358396771,16.00029371670649,-1.0335426373888516e-06,1.0000218126342593,1.0000061117482897,-6.159814948142449e-05,3.8617581046915646e-05,-1.1178081480034288,0.3136986638482132
60418.47463692394,-0.5150358714163302,1.2630069907833823,16.273938141948804,17.79262490269814,16.000427283275524,-1.1331658061102691e-06,1.0000218227175537,1.0000061358319574,-6.160642453209019e-05,3.861671047852801e-05,-1.1177456127648162,0.3136167105787196
60420.12635236471,-0.4520365428179501,1.1425054449201608,16.24646529556217,17.75287949158731,16.00252951594664,-2.282583621028009e-05,1.0000231649390112,1.000009722247068,-6.19990952770464e-05,3.888414051847132e-05,-1.1044776918514394,0.302292202032804
60420.13362892863,-0.4520365428179501,1.1425054449201608,16.24637066871301,17.752653438074496,16.002532317249415,-2.2857695796212898e-05,1.0000231717914605,1.0000097423521497,-6.199752413448306e-05,3.8888039138281785e-05,-1.104378135553178,0.3022369038415561
60420.14081058921,-0.4520365428179501,1.1425054449201608,16.246279981185243,17.75243626658261,16.002534738805757,-2.2888466321560913e-05,1.0000231785634304,1.000009762243395,-6.199596182619491e-05,3.889191677999037e-05,-1.1042794180707578,0.3021823343908136
60420.15968980153,-0.4520365428179501,1.1425054449201608,16.246051906312378,17.751890929553777,16.00254021061616,-2.2966222813933533e-05,1.000023196408517,1.00000981476605,-6.199180362998196e-05,3.890225220470276e-05,-1.1040177178452153,0.3020389192050159
60420.16629615861,-0.4520365428179501,1.1425054449201608,16.2459747940398,17.7517079940907,16.002542064974453,-2.2992379223264308e-05,1.0000232026679228,1.000009833225744,-6.199033240420561e-05,3.890591750052503e-05,-1.103925387672232,0.3019887477055801
60421.48972521049,-0.5008742548525332,6.757380227290919,16.21525853806469,17.71882620503516,16.003845458759148,-2.476913840586502e-05,1.0000246924675589,1.000014786705283,-6.205508874229746e-05,4.020380634437973e-05,-1.07537391940453,0.2923360907887067
60422.4600408957,-0.5008742548525332,6.757380227290919,16.180948478278186,17.681226511382075,15.9993586739732,-2.46655641703252e-05,1.0000258585639366,1.000020139494982,-6.273426788962013e-05,4.2079046883551574e-05,-1.0337086444061208,0.2862344153999854
60422.48100614294,-0.5008742548525332,6.757380227290919,16.180195575937358,17.680627240889883,15.999370455936829,-2.470548369138683e-05,1.0000258840041485,1.0000202600961992,-6.275084670908791e-05,4.2125368898220145e-05,-1.0326553263975975,0.2861159778968819
60423.45780813872,-0.5574169903993607,7.359154821728072,16.14496677701038,17.637269537266736,15.996447852216402,-3.9377657209193085e-05,1.0000274226629826,1.0000248818161634,-6.346678333535344e-05,4.388666291358409e-05,-0.992435619720039,0.2813509645838498
60423.48182294348,-0.5574169903993607,7.359154821728072,16.144321554974024,17.63731160483687,15.996518594654669,-3.987272469653857e-05,1.0000274643313862,1.000024965663879,-6.348128731047856e-05,4.3917076643576414e-05,-0.991757471317502,0.2812465806460431
60424.46048767034,-0.5574169903993607,8.387561322762542,16.12936319447419,17.63421842819795,16.00010720041124,-3.4951047819687335e-05,1.0000283961715726,1.0000274327389584,-6.381111755787815e-05,4.479197843919976e-05,-0.9752485016293688,0.2768803830319155
60424.48527587834,-0.5574169903993607,8.387561322762542,16.129286478148416,17.63504195901034,16.00033432690751,-3.434468920445771e-05,1.0000283989197312,1.0000274660880968,-6.381045668689224e-05,4.4806519619167726e-05,-0.9750807354907094,0.2767874486228947
60425.45083443349,-0.5574169903993607,8.387561322762542,16.134083961157184,17.656524134368265,16.01224504887512,-3.482308478514616e-05,1.0000282521724355,1.000026767001747,-6.328776748223012e-05,4.5119944709293106e-05,-0.9760863249690604,0.2771331762390229
60425.47782752744,-0.5574169903993607,8.387561322762542,16.134867160781457,17.658462509919946,16.012753482908984,-3.555893309790115e-05,1.0000282407609953,1.0000266894454688,-6.326348367929028e-05,4.512171755608437e-05,-0.9762985394184162,0.2772945976516537
60426.46310415024,-0.6312534136231989,10.17683339551063,16.160091140347994,17.70057117030901,16.02704752787364,-5.516533700637685e-05,1.000027003868064,1.000022299366126,-6.267441017907647e-05,4.491615362761461e-05,-0.989101698407751,0.290745347350949
60428.47882089463,-0.714771359693259,14.507310620337751,16.260270614802238,17.829877645605865,16.06551599655497,-2.685928491376844e-05,1.00002122372153,1.0000091514842615,-6.302721785282227e-05,4.320870229393437e-05,-1.0297651679016513,0.3442033621648042
60444.30279009866,-0.3301361906342208,2.136070022728671,16.279652192284114,17.7834540311902,16.20092533253088,9.99762235821386e-07,1.0000184351829322,1.000006851375241,-6.241190693943064e-05,4.03901800823062e-05,-1.0474802243233865,0.3836629251128793
60445.13758910735,-0.3301361906342208,2.136070022728671,16.23689648062062,17.728732942172062,16.194653803059722,-3.10234962327346e-05,1.0000211373359695,1.000013349135572,-6.307172440249083e-05,4.286600252789024e-05,-1.0273533431289577,0.3597286237969016
60446.42827473283,-0.3000992573797701,2.081871363629603,16.19117726600276,17.687731974328077,16.193151019803917,-1.1383017342508147e-05,1.0000241695134613,1.0000195618491177,-6.277621902287954e-05,4.309085659823397e-05,-1.0109185256567963,0.3273812215646625
60446.46030831209,-0.3000992573797701,2.081871363629603,16.190758201318914,17.68820879125922,16.193236225882682,-1.088228502686268e-05,1.0000242288322465,1.000019670413676,-6.277288328080302e-05,4.3103171979061794e-05,-1.0106014405668018,0.3268301261736125
60447.43868863198,-0.2469975703861563,1.9916741892554504,16.17028481290221,17.68928066076741,16.19884311236724,-1.3663129684365034e-05,1.0000260977653228,1.0000229887310033,-6.314219381776994e-05,4.35367263738726e-05,-1.0012853402139723,0.3113661337450173
60447.45972427612,-0.2469975703861563,1.9916741892554504,16.169885634541544,17.689513942897065,16.19911994994891,-1.4057145215029837e-05,1.000026139499437,1.000023066500459,-6.315681652595404e-05,4.354524532213458e-05,-1.0010659484592894,0.311029489403833
60448.42661339516,-0.2469975703861563,1.90777895944547,16.14346176843126,17.660483902003527,16.202734870329937,-2.857281393628681e-05,1.000027842010894,1.0000270472153578,-6.342998724950034e-05,4.396111676146804e-05,-0.9870671211228,0.2948429573459001
60448.4506551346,-0.2469975703861563,1.90777895944547,16.142834808380393,17.660249825058145,16.202816882475087,-2.8727418096799665e-05,1.000027878127704,1.000027151899962,-6.342552344401712e-05,4.3973553086829497e-05,-0.9866328340749884,0.2944333195052188
60449.42303957564,-0.2469975703861563,1.90777895944547,16.116629718696704,17.62690263934061,16.20581234251785,-2.872323860273215e-05,1.000029247450565,1.0000309100597475,-6.3273520370686e-05,4.467402570321729e-05,-0.97013464578868,0.2794179569516594
60449.45435988404,-0.2469975703861563,1.90777895944547,16.11628085570191,17.627731755250203,16.206333836022225,-2.859824200676169e-05,1.0000292886650948,1.0000310064942777,-6.327383182388664e-05,4.4701418531753e-05,-0.9696960850854,0.2790174709762448
60451.41917066673,-0.221069986699149,2.242834679992141,16.1078124895448,17.64703886083745,16.22905550206144,-3.827582129931363e-05,1.000030417896428,1.0000321277857822,-6.353441715120722e-05,4.52493934555096e-05,-0.9640168280735414,0.2751494199546323
60451.44725994582,-0.221069986699149,2.242834679992141,16.108840576251126,17.649043890608457,16.22967950574945,-3.882685506115313e-05,1.0000304074130617,1.0000320722986653,-6.35346223475609e-05,4.523191786304597e-05,-0.9642533966318784,0.2754115059863507
60452.41641783822,-0.221069986699149,8.175449266498596,16.125696301020533,17.68211089098417,16.247096669128364,-5.4296649096770734e-05,1.000029954096555,1.0000302804726486,-6.321869429548905e-05,4.4825780431914486e-05,-0.970658757233273,0.2823481633226724
60452.43696996799,-0.221069986699149,8.175449266498596,16.1258752962374,17.682840112468725,16.247538061233342,-5.448237360120208e-05,1.0000299445952454,1.000030251331482,-6.320650687245393e-05,4.482364790626633e-05,-0.9707316180440048,0.2824256080686211
60453.42163890463,-0.2124448376707732,9.273454186394442,16.1350868800868,17.6865409121499,16.26310422915871,-5.6071557714866815e-05,1.0000294608901013,1.000029092794109,-6.277459500666336e-05,4.478196646912903e-05,-0.9734841330720826,0.2855726561129564
60453.44246666806,-0.2124448376707732,9.273454186394442,16.13541478713664,17.68762737949037,16.26351755616597,-5.5970287193121824e-05,1.0000294496989446,1.00002907099389,-6.277086303162038e-05,4.478049138007445e-05,-0.9735449252059922,0.2856484907499572
60456.44250493716,-0.405920386314392,9.348847538772793,16.162423611731523,17.715851919996037,16.30287562245747,-4.274653174903033e-05,1.000027486541811,1.0000250519461118,-6.309819743234144e-05,4.412650707519956e-05,-0.987554104207338,0.3040231677691368
60456.45282751083,-0.405920386314392,9.348847538772793,16.162566475186775,17.716391387840346,16.30301048233057,-4.281390352442314e-05,1.000027480302187,1.0000250360591965,-6.30988141557113e-05,4.412327826937273e-05,-0.9876115986630916,0.3040985520285325
60457.35163844842,-0.8501349119469523,10.671413107633454,16.165358039109005,17.71872134575722,16.312318761008317,-4.461509155195721e-05,1.0000273099335744,1.000024869574363,-6.327304351048013e-05,4.394516760324718e-05,-0.9894119240836956,0.3069782086854565
60457.41355476754,-0.8501349119469523,10.671413107633454,16.16529146332417,17.71859578051546,16.312400044451955,-4.439156500388706e-05,1.0000273294504762,1.0000249579510725,-6.329465136873847e-05,4.394225899798359e-05,-0.9892628802931204,0.3068625205187444
60459.41516986779,-1.4422667431645098,15.293253398716017,16.122726395228437,17.642209690155216,16.310695538949503,-4.821036957789447e-05,1.0000296158792796,1.0000311673697944,-6.378706386851024e-05,4.445906887940677e-05,-0.9710611044105728,0.2875727679390454
60459.44040292554,-1.4422667431645098,15.293253398716017,16.12229516151925,17.641990223014485,16.310777898340913,-4.861713489743213e-05,1.0000296584995918,1.0000312564230691,-6.378527929228251e-05,4.447181647396815e-05,-0.970728065777114,0.2872130759270627
60460.41722786643,-1.4422667431645098,15.293253398716017,16.094388580260286,17.611501667613975,16.308900660063745,-6.5315875437051e-05,1.0000312652982657,1.0000345553549888,-6.371152777299065e-05,4.497830187748535e-05,-0.9579131951226268,0.2741507327511625
60460.4404602467,-1.4422667431645098,15.293253398716017,16.09395782527239,17.611633716481624,16.308704474292064,-6.568564866230249e-05,1.0000313009674042,1.0000346298374547,-6.371086876778918e-05,4.499005782508369e-05,-0.9576197188718486,0.273875112364767
60475.43146672388,0.2505269702523946,34.62151307485591,16.00321726713591,17.584909677733993,16.435889323936838,-7.201339611403979e-05,1.0000375220944202,1.00005008453837,-6.445977659938533e-05,4.7774705625768015e-05,-0.8943514661929489,0.2777455326545753
60476.34475804446,0.3131993971765041,27.358427453097267,15.99500969910098,17.543988361850925,16.4338777408721,-4.1815418256225226e-05,1.0000374669702388,1.0000513343102342,-6.456175421978298e-05,4.7816849263937235e-05,-0.892729767376448,0.2762731721690282
60480.34553188478,0.57236360386014,24.705073386256192,16.001682667793965,17.558265183166565,16.480013095983697,-5.867745105399626e-05,1.0000372086709672,1.000050307459294,-6.442896548730337e-05,4.7863672980528535e-05,-0.8964611845632607,0.277057631850425
60480.36904675602,0.57236360386014,24.705073386256192,16.001915694797564,17.558668276508993,16.48039411595157,-5.878560833754688e-05,1.0000372123865828,1.0000503169689052,-6.443510788738383e-05,4.786547230559206e-05,-0.8964830069307814,0.2770361694646987
60481.34899482007,0.4728382723405957,21.25875860509743,15.996515806379552,17.54586251835687,16.485014939024452,-6.567054209871343e-05,1.0000374305381314,1.0000507174564994,-6.467967816226463e-05,4.790011249031241e-05,-0.8971448590133578,0.2761381223698868
60481.37775905525,0.4728382723405957,21.25875860509743,15.99665474879428,17.546193217454512,16.4858709911646,-6.563463226908754e-05,1.0000374350639911,1.0000507306518975,-6.468379916803934e-05,4.789935209214958e-05,-0.8971532058121109,0.2761212377541109
60482.2644905814,0.3733129408210515,1.8309525297364484,16.001672563772495,17.595388952194888,16.51372262969398,-6.08340454402553e-05,1.000037456844272,1.0000509317643942,-6.47412107878423e-05,4.783150041185288e-05,-0.8978464216112598,0.2763530432321633
60482.28992684351,0.3733129408210515,1.8309525297364484,16.00158978394339,17.59533912888723,16.514017687619454,-6.067519923338971e-05,1.0000374534652978,1.0000509274588665,-6.474144442770313e-05,4.782844003339562e-05,-0.8978914664248001,0.2763880957061601
60493.27048469099,0.5330446744337678,3.2577655575666107,16.129357329757493,17.696270486651937,16.698864417907583,-3.883766957580485e-05,1.0000286665139415,1.000031286138253,-6.381330218507624e-05,4.643917321638628e-05,-0.9578840625433788,0.3505873046290253
60494.2760321734,0.5330446744337678,3.2577655575666107,16.122212456353022,17.644135936149393,16.68572985343455,-4.155428079360588e-05,1.000028985036973,1.000031837036722,-6.392442164557812e-05,4.619652074647701e-05,-0.955563714689451,0.3504356208457002
60494.29148903336,0.5330446744337678,3.2577655575666107,16.122277669638464,17.643825634575897,16.68590635207603,-4.1609079759907935e-05,1.0000289938599125,1.0000318506745949,-6.392963859829882e-05,4.619691715095319e-05,-0.9555348777777346,0.3504203940482783
60495.42274696819,0.861949011683464,2.507641683535381,16.11413562109907,17.656912178376107,16.696778064999602,-4.714052891359179e-05,1.000029719578911,1.0000329496964753,-6.440853044895876e-05,4.633766877967827e-05,-0.953764517854962,0.3491334761908709
60496.26337438438,0.8994094324298203,2.6396010347329173,16.121148707628095,17.678914461924418,16.70687277764295,-5.0170354833184546e-05,1.000030234490462,1.0000337286432226,-6.478271474892165e-05,4.645612218883689e-05,-0.952709380852915,0.3483938736550576
60496.29959531679,0.8994094324298203,2.6396010347329173,16.121374393743704,17.678887576337523,16.707733916092216,-5.020698088817698e-05,1.0000302558622072,1.0000337610257888,-6.47988912248342e-05,4.646113135175033e-05,-0.9526683755359376,0.3483673317332001
60650.36344926313,-0.5504509899765253,2.896042479676491,16.723091796320254,18.17063082225341,16.896890207789287,5.370740116869265e-05,0.9999881473650662,0.9999350166320304,-0.0001097032155592,8.026967970283015e-05,-1.2664612570883786,0.7199244523763957
60650.40718296776,-0.5504509899765253,2.896042479676491,16.72335057250487,18.17014173074531,16.895908772157753,5.32164732780065e-05,0.9999882291398025,0.9999351001061316,-0.000109691348791,8.030543894111261e-05,-1.2659051669660184,0.719202267225449
60650.42858137449,-0.5504509899765253,2.896042479676491,16.723452255597252,18.170079131699502,16.895444081798793,5.297617120841048e-05,0.9999882690046848,0.9999351407583889,-0.000109685549728,8.032288529418259e-05,-1.2656340646846942,0.718850004986085
60655.4486306457,-0.8140452913939953,1.9605456153962593,16.78635621671647,18.27149576955628,16.809884320278524,4.59275489775708e-05,0.9999846080376308,0.9999275358984738,-0.0001090837907703,7.979189908907611e-05,-1.2877078321492457,0.7401525554061748
60655.46432958497,-0.8140452913939953,1.9605456153962593,16.787182997904754,18.272527789393905,16.809545897140577,4.6390133307834215e-05,0.9999845724475956,0.9999274733534536,-0.0001090760829987,7.976401459476126e-05,-1.2878994654078344,0.7406111351595619
60655.49504623637,-0.8140452913939953,1.9605456153962593,16.7886962321702,18.27445048426889,16.808846585847082,4.730508775691006e-05,0.9999845047670498,0.9999273537904976,-0.0001090608950905,7.970935963369009e-05,-1.2882595015410838,0.741500605354299
60657.56218472926,-0.8945850245654583,1.9370580604884904,16.778288396308096,18.21055018183495,16.774086706978807,6.748831433640513e-05,0.9999838742335084,0.9999283384410238,-0.0001099829744764,7.831696982020407e-05,-1.2865237547195365,0.7548708349088251
60658.16494249865,-0.8129396960139275,1.7424072608297148,16.763093661008863,18.19292744953255,16.760395960185566,6.050493764015392e-05,0.9999842711708574,0.9999293416825192,-0.0001096668519291,7.811837372660258e-05,-1.283542184166284,0.7547661928890945
60658.49305138366,-0.8129396960139275,1.7424072608297148,16.75983888784436,18.18685202224908,16.75197923257707,6.052935656437993e-05,0.9999846094578916,0.999930202786146,-0.0001095454772107,7.808725868144699e-05,-1.28112552903018,0.751925248467403
60658.50579412785,-0.8129396960139275,1.7424072608297148,16.75958801802948,18.1867998606838,16.751681552442395,6.061670954343279e-05,0.999984624919368,0.9999302445840488,-0.0001095442708163,7.808844398986819e-05,-1.2810144080938268,0.7517442885819773
60658.56679708267,-0.8129396960139275,1.7424072608297148,16.75834153186395,18.18644585073529,16.750222058670303,6.113836944834584e-05,0.99998470159986,0.9999304550355986,-0.0001095433520107,7.809716725969711e-05,-1.280461941612142,0.7507912398635996
60659.06560698017,-0.609975910745561,1.5442595152689722,16.746489172863953,18.17629811231609,16.73974648789278,6.707324701794989e-05,0.9999854009432098,0.9999325145316376,-0.0001097003324749,7.825460168796662e-05,-1.2753374764447336,0.7408255735154421
60659.1331105886,-0.609975910745561,1.5442595152689722,16.745740093199156,18.17363393763814,16.738379837801055,6.725667968549302e-05,0.9999854889659172,0.9999327832311216,-0.0001097176845607,7.826866561084569e-05,-1.2746817385370024,0.739762448912243
60659.16302876426,-0.609975910745561,1.5442595152689722,16.7455314899123,18.172758060822694,16.737966036635175,6.725430071063419e-05,0.9999855267799318,0.9999328988675814,-0.0001097238670004,7.827351958566357e-05,-1.2743997651300465,0.7393383749697431
60659.47227979599,-0.609975910745561,1.5442595152689722,16.74357471431097,18.173136060317898,16.73364992851376,6.472209500314029e-05,0.99998588558219,0.9999339821135804,-0.0001097432332989,7.828462795386946e-05,-1.2717713807932989,0.7363276593571593
60659.51103028552,-0.609975910745561,1.5442595152689722,16.74283589410369,18.173654150624905,16.73295486279082,6.414257435561528e-05,0.9999859277407808,0.999934104906958,-0.0001097410967117,7.828226025469917e-05,-1.2714758223798472,0.7360883474604629
60659.52401191523,-0.609975910745561,1.5442595152689722,16.742568599765782,18.173795323147253,16.732714065493962,6.39382352273429e-05,0.9999859417875236,0.9999341454684674,-0.0001097402090124,7.828133990454595e-05,-1.271378348064966,0.7360132126456885
60660.21925170223,-0.609975910745561,1.5442595152689722,16.728676924057005,18.165639581822997,16.721809965975766,4.984659727092226e-05,0.9999867318981288,0.9999360024872432,-0.0001096499443414,7.822916427556804e-05,-1.267063924097295,0.7329263911075646
60660.27474530647,-0.609975910745561,1.5442595152689722,16.727951087445135,18.16370538332358,16.720293276601584,4.881136877729635e-05,0.9999868045878486,0.999936134146874,-0.0001096455905283,7.823158140954829e-05,-1.2667702735055844,0.732554118965413
60660.30382089423,-0.609975910745561,1.5442595152689722,16.727520351979848,18.16283512583416,16.71941317714142,4.829226336267184e-05,0.9999868433100644,0.9999362029314088,-0.0001096437289391,7.823346341427724e-05,-1.266616609961733,0.7323454529577844
60660.33315472498,-0.609975910745561,1.5442595152689722,16.727066477347925,18.16203381072977,16.718511214184673,4.7786318079079026e-05,0.9999868827995336,0.9999362722830872,-0.0001096421568341,7.823579830520758e-05,-1.266461324529902,0.7321253483989241
60660.34219571015,-0.609975910745561,1.5442595152689722,16.72692494441612,18.161799342791,16.718236433441067,4.763416335764965e-05,0.9999868950538656,0.9999362936603948,-0.0001096417359001,7.823660713278123e-05,-1.2664133649548903,0.7320555572904642
60660.48928654173,-0.609975910745561,1.5442595152689722,16.724851855521667,18.158441052487305,16.714931669248177,4.5442648405160574e-05,0.999987099490716,0.9999366436680625,-0.0001096393959556,7.825582818020486e-05,-1.2656179912296943,0.7307887204397696
60661.10725048702,-0.8377041146159172,1.4559373682548786,16.71159553084323,18.159528585689323,16.711979088551683,4.49474411615186e-05,0.9999880244498422,0.999938335453728,-0.0001097478016885,7.847481857330997e-05,-1.2612332889291136,0.7225813228177971
60661.45629602062,-0.8377041146159172,1.4559373682548786,16.701519727664344,18.14556761929122,16.707635958584245,5.141982815265779e-05,0.999988557698836,0.9999395298172162,-0.0001098903725506,7.868934671852534e-05,-1.2576060080433829,0.7160853533859548
60663.38471466656,-0.862468533217907,1.3762979508285338,16.662674344650725,18.108545280345776,16.688418139209226,3.750718688656852e-05,0.999990949694892,0.999944105472219,-0.0001101647919419,7.945163774410727e-05,-1.2397755611073296,0.6898502555964862
60663.41437528221,-0.862468533217907,1.3762979508285338,16.662238311496132,18.107192377662365,16.687951212326038,3.761448624324202e-05,0.9999909791167174,0.9999441738674122,-0.000110181512309,7.946313139833473e-05,-1.2395295043803822,0.6895521545811605
60663.4834374372,-0.862468533217907,1.3762979508285338,16.661510146121664,18.10482588952815,16.68618720826221,3.7906867768430286e-05,0.9999910477676508,0.999944337853918,-0.0001102209940019,7.948910271780667e-05,-1.2389532991801129,0.6888602708645134
60663.49131643499,-0.862468533217907,1.3762979508285338,16.66144628592405,18.104637172065353,16.68595069952794,3.79428793878764e-05,0.9999910556209748,0.9999443569970164,-0.0001102255184485,7.949197901631625e-05,-1.2388872612791642,0.6887815485033009
60663.5024204393,-0.862468533217907,1.3762979508285338,16.6613606841758,18.10440232836637,16.685614003124662,3.7994230511432434e-05,0.9999910666985856,0.9999443841307426,-0.0001102318935843,7.94959978047151e-05,-1.238794085580904,0.6886706814557553
60663.51658882736,-0.862468533217907,1.3762979508285338,16.661257468571637,18.104157368015567,16.685184325624725,3.806056402983365e-05,0.9999910808514614,0.9999444190184602,-0.0001102400206845,7.950106349592013e-05,-1.238675011997544,0.688529352943802
60664.39469178791,-0.9120616279542448,1.404266017370548,16.6485794974643,18.099003722648888,16.675472665388924,3.413289912925905e-05,0.9999920732013192,0.9999472614813874,-0.0001104745224503,7.95561403773633e-05,-1.2306886498630425,0.6800399557941329
60664.41584429613,-0.9120616279542448,1.404266017370548,16.64840209968093,18.098525524341937,16.675115942140987,3.379111098288429e-05,0.9999921005504652,0.9999473450865376,-0.0001104720126644,7.955235513206593e-05,-1.2304688866500215,0.6798278267579704
60664.42856627193,-0.9120616279542448,1.404266017370548,16.648323570693176,18.09834443690162,16.674927198924003,3.358277259787361e-05,0.9999921170665024,0.9999473956011502,-0.0001104703788446,7.95500780224475e-05,-1.2303356434403312,0.6796994628461533
60664.44112611584,-0.9120616279542448,1.404266017370548,16.64826347371748,18.09824232798688,16.67475944477752,3.337519606012486e-05,0.9999921334208464,0.9999474456371856,-0.0001104686775736,7.954783485902585e-05,-1.2302032922594095,0.6795721334663211
60664.4604717656,-0.9120616279542448,1.404266017370548,16.648195134560094,18.098219113954855,16.6745338543002,3.305207067325549e-05,0.9999921587046332,0.9999475230182012,-0.0001104658917945,7.954439924417873e-05,-1.2299978330830834,0.6793747933666319
60664.47501905668,-0.9120616279542448,1.404266017370548,16.648155069374425,18.098296292295473,16.674387650793836,3.280660830469768e-05,0.999992177790868,0.9999475814472082,-0.0001104636700846,7.954183957139434e-05,-1.2298420263002314,0.6792253872442221
60664.48670861583,-0.9120616279542448,1.404266017370548,16.648125017694316,18.09840957328326,16.67428305622748,3.260796353193637e-05,0.9999921931728882,0.9999476285432894,-0.0001104618090484,7.953980256075265e-05,-1.2297159954417467,0.6791046764264194
60664.49832888034,-0.9120616279542448,1.404266017370548,16.648093442034575,18.09856188114317,16.674189225793064,3.2409362388672965e-05,0.9999922085031352,0.999947675484821,-0.0001104598944495,7.953779882493901e-05,-1.2295899644537631,0.6789840849214426
60666.1175724694,-0.9207756677642464,1.3908613037422335,16.603055484795178,18.059796839195872,16.662845409000465,3.2772048335445134e-05,0.9999945688923444,0.9999540017867818,-0.0001105264199783,8.066554400160384e-05,-1.201190446839872,0.6508103659698266
60666.12140323557,-0.9207756677642464,1.3908613037422335,16.60295005531244,18.059611449455428,16.662801819702437,3.286334087080447e-05,0.9999945751794436,0.9999540137861588,-0.0001105293228503,8.066966745369466e-05,-1.2011143236817636,0.6507310644459872
60666.12533660321,-0.9207756677642464,1.3908613037422335,16.60284209217163,18.059421767071733,16.662756418325937,3.295706728661049e-05,0.999994581642186,0.9999540260916788,-0.0001105323198087,8.067387059508056e-05,-1.201036347809424,0.6506498202399464
60666.12912038204,-0.9207756677642464,1.3908613037422335,16.60273854739463,18.05924000260941,16.662712177353516,3.3047214705259496e-05,0.9999945878660262,0.9999540379148224,-0.0001105352182244,8.067788472165244e-05,-1.200961514084858,0.6505718382681633
60666.13288000184,-0.9207756677642464,1.3908613037422335,16.602636001038668,18.05906014140755,16.662667717246823,3.313676882511782e-05,0.999994594056758,0.9999540496486816,-0.0001105381129434,8.068184511912889e-05,-1.2008873284978765,0.6504945208484016
60666.14041649571,-0.9207756677642464,1.3908613037422335,16.602431583677685,18.058702054981687,16.662577277956867,3.331622059663108e-05,0.9999946064863292,0.9999540731295496,-0.0001105439594098,8.06897006405682e-05,-1.200739123212983,0.6503400280462082
60666.48052062155,-0.9207756677642464,1.3908613037422335,16.595889931761317,18.050736938037883,16.659967086391458,4.085858838238066e-05,0.9999951880701068,0.9999550991764712,-0.0001108454989791,8.095744678284036e-05,-1.1945938070709934,0.6439492164837479
60666.48665947289,-0.9207756677642464,1.3908613037422335,16.595758708597973,18.050738983641008,16.659933336778302,4.0976369660969744e-05,0.9999951988181434,0.9999551175078428,-0.0001108512023676,8.096124737040405e-05,-1.1944897404248966,0.6438423366775299
60666.49239174581,-0.9207756677642464,1.3908613037422335,16.595633736582098,18.05074253226029,16.659901666396607,4.108549608638947e-05,0.999995208858498,0.9999551346323036,-0.0001108565230751,8.096477999670331e-05,-1.1943926931744244,0.6437427440205108
60666.51589998813,-0.9207756677642464,1.3908613037422335,16.59509605642384,18.05076796680475,16.659770818158478,4.15241284069015e-05,0.9999952500724808,0.9999552049462668,-0.0001108782800455,8.097912035351085e-05,-1.1939958884023354,0.6433363531797432
60666.52222785645,-0.9207756677642464,1.3908613037422335,16.594944269929613,18.050776236331593,16.659735499476778,4.1639679119924297e-05,0.9999952611757182,0.9999552239004612,-0.0001108841153659,8.098294475989187e-05,-1.1938893785609703,0.6432275055122975
60667.50512453549,-0.8582200855016708,1.524873768179088,16.566741499068065,18.036269271693627,16.655890882126776,3.942147323966682e-05,0.9999968819155995,0.9999586211298064,-0.0001112665231953,8.191379565523205e-05,-1.1762731567390226,0.6272575970598291
60667.52632822744,-0.8582200855016708,1.524873768179088,16.566285838095162,18.03601230363045,16.655755713229993,3.901042622099332e-05,0.9999969116640632,0.9999586966723478,-0.0001112624524084,8.194196674800669e-05,-1.1758863726218252,0.6269382445925916
60668.50308356641,-0.7820541504770517,1.4291386981976797,16.55290549019028,18.01947793114739,16.64851985793376,2.832230415795812e-05,0.9999978339985172,0.9999605123525488,-0.0001111059752988,8.28163141135572e-05,-1.1649779945933365,0.6173209748598661
60668.52206854375,-0.7820541504770517,1.4291386981976797,16.553074058431946,18.01960635406362,16.64832600438011,2.834114058241156e-05,0.9999978424577392,0.9999605100495226,-0.0001111062210392,8.282216018772094e-05,-1.164922263872509,0.6172433967577925
60670.48207162956,-1.1004907051101327,1.862317536490816,16.588895971606245,18.056602499424667,16.642820833845693,1.008991749386164e-05,0.9999969539728596,0.9999565187097436,-0.0001112687779981,8.25500861956822e-05,-1.1748453494959792,0.6206432559673288
60671.19970922096,-1.1004907051101327,1.862317536490816,16.58985325554245,18.07289916505395,16.630543297197377,-2.299002715203824e-05,0.9999960043039968,0.999955061631044,-0.0001111726763067,8.258152705024144e-05,-1.1787756185399796,0.6231479525499913
60671.22177712493,-1.1004907051101327,1.862317536490816,16.59035899737466,18.072684277232806,16.630220479779922,-2.3581062099265193e-05,0.9999959782419736,0.9999550230998452,-0.0001111708616995,8.257975692309992e-05,-1.1788858916864031,0.6232540808485929
60671.23881435348,-1.1004907051101327,1.862317536490816,16.590786455277147,18.07255959366372,16.62997037974754,-2.4016522094281475e-05,0.9999959582972816,0.9999549935788888,-0.000111169523693,8.25782480082304e-05,-1.1789707415573991,0.6233372745912003
60671.25607720008,-1.1004907051101327,1.862317536490816,16.59125219894546,18.072474180551225,16.629714562643315,-2.4439405552260832e-05,0.9999959382445962,0.9999549638683418,-0.0001111682229442,8.257659445921362e-05,-1.179056456519677,0.6234226676106517
60671.2902656392,-1.1004907051101327,1.862317536490816,16.59226094148127,18.07243997999293,16.629199654890034,-2.522306257287929e-05,0.9999958989932868,0.999954905625875,-0.0001111658067233,8.257295594571265e-05,-1.1792254249281895,0.6235949695157542
60671.34480292979,-1.1004907051101327,1.862317536490816,16.594024498588904,18.072806080735884,16.62836904213443,-2.6327766725716297e-05,0.9999958376450204,0.9999548143633876,-0.0001111623774211,8.256617932250973e-05,-1.1794927176573808,0.6238782584778623
60671.35860506261,-1.1004907051101327,1.862317536490816,16.59448497504305,18.07299000189183,16.628159703335662,-2.657952041573118e-05,0.9999958223646152,0.999954791587782,-0.0001111615896217,8.256428004351003e-05,-1.1795599105012438,0.6239515349236614
60671.47916376886,-1.1004907051101327,1.862317536490816,16.598267545909525,18.076359495416177,16.626417679258623,-2.8317129899773934e-05,0.9999956930699596,0.9999545981584572,-0.0001111559957501,8.254469311780915e-05,-1.1801385704203684,0.6246168238418329
60671.49337587722,-1.1004907051101327,1.862317536490816,16.5986514451688,18.07693355358648,16.626222523942516,-2.8468933204473484e-05,0.9999956783182848,0.9999545760076884,-0.0001111554803751,8.254204528143275e-05,-1.1802057652248716,0.6246980548877085
60674.39165091737,-1.7162611209787428,2.770697118499235,16.599395495130207,18.05980653081084,16.600877409443548,3.792150441420716e-05,0.9999945086906282,0.9999529354164832,-0.0001109574154863,8.189862401942154e-05,-1.185453038283143,0.6374828202778787
60674.40490393221,-1.7162611209787428,2.770697118499235,16.599243586899206,18.05931619379692,16.600684169446197,3.812200797471136e-05,0.9999945102629728,0.9999529407340751,-0.0001109534136226,8.190046999771159e-05,-1.1854251252525851,0.6374621653597989
60674.42228308309,-1.7162611209787428,2.770697118499235,16.599041747107037,18.058702745780774,16.600418895740543,3.837997439168098e-05,0.99999451239495,0.9999529478530864,-0.0001109481269314,8.190296383903898e-05,-1.1853879399890577,0.6374338384922675
60674.48227146863,-1.7162611209787428,2.770697118499235,16.59833115875931,18.0569000201014,16.599437057989448,3.922811203772349e-05,0.9999945203560237,0.9999529736768508,-0.0001109295597565,8.191218047306654e-05,-1.1852546992893576,0.6373255324075139

